A Simple and Efficient Baseline for Data Attribution on Images

Data attribution methods play a crucial role in understanding machine learning models, providing insight into which training data points are most responsible for model outputs during deployment. However, current state-of-the-art approaches require a large ensemble of as many as 300,000 models to accurately attribute model predictions. These approaches therefore come at a high computational cost, are memory intensive, and are hard to scale to large models or datasets. In this work, we focus on a minimalist baseline, utilizing the feature space of a backbone pretrained via self-supervised learning to perform data attribution. Our method is model-agnostic and scales easily to large datasets. We show results on CIFAR-10 and ImageNet, achieving strong performance that rivals or outperforms state-of-the-art approaches at a fraction of the compute or memory cost. Contrary to prior work, our results reinforce the intuition that a model's prediction on one image is most impacted by visually similar training samples. Our approach serves as a simple and efficient baseline for data attribution on images.

==> data/archive/Datamodel300k.csv <==
x,y,method
-1.0,0.0033333333333333335,Datamodel300k
-1.0,0.006666666666666667,Datamodel300k
-1.0,0.01,Datamodel300k
-1.0,0.013333333333333334,Datamodel300k
-1.0,0.016666666666666666,Datamodel300k
-1.0,0.02,Datamodel300k
-1.0,0.023333333333333334,Datamodel300k
-1.0,0.02666666666666667,Datamodel300k
-1.0,0.03,Datamodel300k
-1.0,0.03333333333333333,Datamodel300k
-1.0,0.03666666666666667,Datamodel300k
-1.0,0.04,Datamodel300k
-1.0,0.043333333333333335,Datamodel300k
-1.0,0.04666666666666667,Datamodel300k
-1.0,0.05,Datamodel300k
-1.0,0.05333333333333334,Datamodel300k
-1.0,0.056666666666666664,Datamodel300k
-1.0,0.06,Datamodel300k
-1.0,0.06333333333333334,Datamodel300k
-1.0,0.06666666666666667,Datamodel300k
1.0,0.07,Datamodel300k
1.0,0.07333333333333333,Datamodel300k
2.0,0.07666666666666666,Datamodel300k
3.0,0.08,Datamodel300k
6.0,0.08333333333333333,Datamodel300k
6.0,0.08666666666666667,Datamodel300k
6.0,0.09,Datamodel300k
7.0,0.09333333333333334,Datamodel300k
8.0,0.09666666666666666,Datamodel300k
8.0,0.1,Datamodel300k
8.0,0.10333333333333333,Datamodel300k
9.0,0.10666666666666667,Datamodel300k
10.0,0.11,Datamodel300k
10.0,0.11333333333333333,Datamodel300k
12.0,0.11666666666666667,Datamodel300k
14.0,0.12,Datamodel300k
15.0,0.12333333333333334,Datamodel300k
16.0,0.12666666666666668,Datamodel300k
16.0,0.13,Datamodel300k
17.0,0.13333333333333333,Datamodel300k
20.0,0.13666666666666666,Datamodel300k
24.0,0.14,Datamodel300k
24.0,0.14333333333333334,Datamodel300k
25.0,0.14666666666666667,Datamodel300k
25.0,0.15,Datamodel300k
26.0,0.15333333333333332,Datamodel300k
27.0,0.15666666666666668,Datamodel300k
30.0,0.16,Datamodel300k
30.0,0.16333333333333333,Datamodel300k
30.0,0.16666666666666666,Datamodel300k
33.0,0.17,Datamodel300k
35.0,0.17333333333333334,Datamodel300k
35.0,0.17666666666666667,Datamodel300k
36.0,0.18,Datamodel300k
38.0,0.18333333333333332,Datamodel300k
39.0,0.18666666666666668,Datamodel300k
39.0,0.19,Datamodel300k
39.0,0.19333333333333333,Datamodel300k
40.0,0.19666666666666666,Datamodel300k
42.0,0.2,Datamodel300k
45.0,0.20333333333333334,Datamodel300k
46.0,0.20666666666666667,Datamodel300k
47.0,0.21,Datamodel300k
49.0,0.21333333333333335,Datamodel300k
50.0,0.21666666666666667,Datamodel300k
50.0,0.22,Datamodel300k
52.0,0.22333333333333333,Datamodel300k
52.0,0.22666666666666666,Datamodel300k
55.0,0.23,Datamodel300k
55.0,0.23333333333333334,Datamodel300k
60.0,0.23666666666666666,Datamodel300k
60.0,0.24,Datamodel300k
61.0,0.24333333333333335,Datamodel300k
61.0,0.24666666666666667,Datamodel300k
65.0,0.25,Datamodel300k
65.0,0.25333333333333335,Datamodel300k
67.0,0.25666666666666665,Datamodel300k
68.0,0.26,Datamodel300k
68.0,0.2633333333333333,Datamodel300k
69.0,0.26666666666666666,Datamodel300k
71.0,0.27,Datamodel300k
71.0,0.2733333333333333,Datamodel300k
72.0,0.27666666666666667,Datamodel300k
74.0,0.28,Datamodel300k
77.0,0.2833333333333333,Datamodel300k
83.0,0.2866666666666667,Datamodel300k
84.0,0.29,Datamodel300k
85.0,0.29333333333333333,Datamodel300k
86.0,0.2966666666666667,Datamodel300k
89.0,0.3,Datamodel300k
91.0,0.30333333333333334,Datamodel300k
91.0,0.30666666666666664,Datamodel300k
94.0,0.31,Datamodel300k
94.0,0.31333333333333335,Datamodel300k
95.0,0.31666666666666665,Datamodel300k
95.0,0.32,Datamodel300k
96.0,0.3233333333333333,Datamodel300k
97.0,0.32666666666666666,Datamodel300k
97.0,0.33,Datamodel300k
100.0,0.3333333333333333,Datamodel300k
100.0,0.33666666666666667,Datamodel300k
104.0,0.34,Datamodel300k
105.0,0.3433333333333333,Datamodel300k
106.0,0.3466666666666667,Datamodel300k
106.0,0.35,Datamodel300k
108.0,0.35333333333333333,Datamodel300k
110.0,0.3566666666666667,Datamodel300k
113.0,0.36,Datamodel300k
113.0,0.36333333333333334,Datamodel300k
118.0,0.36666666666666664,Datamodel300k
120.0,0.37,Datamodel300k
124.0,0.37333333333333335,Datamodel300k
127.0,0.37666666666666665,Datamodel300k
128.0,0.38,Datamodel300k
129.0,0.38333333333333336,Datamodel300k
137.0,0.38666666666666666,Datamodel300k
138.0,0.39,Datamodel300k
138.0,0.3933333333333333,Datamodel300k
138.0,0.39666666666666667,Datamodel300k
139.0,0.4,Datamodel300k
140.0,0.4033333333333333,Datamodel300k
140.0,0.4066666666666667,Datamodel300k
142.0,0.41,Datamodel300k
144.0,0.41333333333333333,Datamodel300k
144.0,0.4166666666666667,Datamodel300k
144.0,0.42,Datamodel300k
144.0,0.42333333333333334,Datamodel300k
146.0,0.4266666666666667,Datamodel300k
149.0,0.43,Datamodel300k
150.0,0.43333333333333335,Datamodel300k
155.0,0.43666666666666665,Datamodel300k
156.0,0.44,Datamodel300k
157.0,0.44333333333333336,Datamodel300k
159.0,0.44666666666666666,Datamodel300k
160.0,0.45,Datamodel300k
166.0,0.4533333333333333,Datamodel300k
171.0,0.45666666666666667,Datamodel300k
172.0,0.46,Datamodel300k
176.0,0.4633333333333333,Datamodel300k
183.0,0.4666666666666667,Datamodel300k
184.0,0.47,Datamodel300k
186.0,0.47333333333333333,Datamodel300k
189.0,0.4766666666666667,Datamodel300k
190.0,0.48,Datamodel300k
191.0,0.48333333333333334,Datamodel300k
191.0,0.4866666666666667,Datamodel300k
191.0,0.49,Datamodel300k
193.0,0.49333333333333335,Datamodel300k
194.0,0.49666666666666665,Datamodel300k
196.0,0.5,Datamodel300k
204.0,0.5033333333333333,Datamodel300k
205.0,0.5066666666666667,Datamodel300k
205.0,0.51,Datamodel300k
211.0,0.5133333333333333,Datamodel300k
212.0,0.5166666666666667,Datamodel300k
213.0,0.52,Datamodel300k
214.0,0.5233333333333333,Datamodel300k
214.0,0.5266666666666666,Datamodel300k
214.0,0.53,Datamodel300k
216.0,0.5333333333333333,Datamodel300k
217.0,0.5366666666666666,Datamodel300k
225.0,0.54,Datamodel300k
226.0,0.5433333333333333,Datamodel300k
230.0,0.5466666666666666,Datamodel300k
231.0,0.55,Datamodel300k
232.0,0.5533333333333333,Datamodel300k
235.0,0.5566666666666666,Datamodel300k
237.0,0.56,Datamodel300k
241.0,0.5633333333333334,Datamodel300k
243.0,0.5666666666666667,Datamodel300k
247.0,0.57,Datamodel300k
249.0,0.5733333333333334,Datamodel300k
251.0,0.5766666666666667,Datamodel300k
258.0,0.58,Datamodel300k
259.0,0.5833333333333334,Datamodel300k
260.0,0.5866666666666667,Datamodel300k
263.0,0.59,Datamodel300k
263.0,0.5933333333333334,Datamodel300k
265.0,0.5966666666666667,Datamodel300k
274.0,0.6,Datamodel300k
274.0,0.6033333333333334,Datamodel300k
278.0,0.6066666666666667,Datamodel300k
280.0,0.61,Datamodel300k
294.0,0.6133333333333333,Datamodel300k
297.0,0.6166666666666667,Datamodel300k
299.0,0.62,Datamodel300k
299.0,0.6233333333333333,Datamodel300k
301.0,0.6266666666666667,Datamodel300k
306.0,0.63,Datamodel300k
315.0,0.6333333333333333,Datamodel300k
316.0,0.6366666666666667,Datamodel300k
324.0,0.64,Datamodel300k
328.0,0.6433333333333333,Datamodel300k
334.0,0.6466666666666666,Datamodel300k
339.0,0.65,Datamodel300k
339.0,0.6533333333333333,Datamodel300k
341.0,0.6566666666666666,Datamodel300k
342.0,0.66,Datamodel300k
347.0,0.6633333333333333,Datamodel300k
349.0,0.6666666666666666,Datamodel300k
356.0,0.67,Datamodel300k
359.0,0.6733333333333333,Datamodel300k
364.0,0.6766666666666666,Datamodel300k
372.0,0.68,Datamodel300k
386.0,0.6833333333333333,Datamodel300k
388.0,0.6866666666666666,Datamodel300k
390.0,0.69,Datamodel300k
392.0,0.6933333333333334,Datamodel300k
393.0,0.6966666666666667,Datamodel300k
395.0,0.7,Datamodel300k
403.0,0.7033333333333334,Datamodel300k
414.0,0.7066666666666667,Datamodel300k
419.0,0.71,Datamodel300k
434.0,0.7133333333333334,Datamodel300k
440.0,0.7166666666666667,Datamodel300k
444.0,0.72,Datamodel300k
444.0,0.7233333333333334,Datamodel300k
450.0,0.7266666666666667,Datamodel300k
450.0,0.73,Datamodel300k
470.0,0.7333333333333333,Datamodel300k
470.0,0.7366666666666667,Datamodel300k
471.0,0.74,Datamodel300k
471.0,0.7433333333333333,Datamodel300k
473.0,0.7466666666666667,Datamodel300k
479.0,0.75,Datamodel300k
490.0,0.7533333333333333,Datamodel300k
493.0,0.7566666666666667,Datamodel300k
493.0,0.76,Datamodel300k
496.0,0.7633333333333333,Datamodel300k
499.0,0.7666666666666667,Datamodel300k
519.0,0.77,Datamodel300k
525.0,0.7733333333333333,Datamodel300k
536.0,0.7766666666666666,Datamodel300k
542.0,0.78,Datamodel300k
543.0,0.7833333333333333,Datamodel300k
548.0,0.7866666666666666,Datamodel300k
561.0,0.79,Datamodel300k
568.0,0.7933333333333333,Datamodel300k
586.0,0.7966666666666666,Datamodel300k
596.0,0.8,Datamodel300k
612.0,0.8033333333333333,Datamodel300k
623.0,0.8066666666666666,Datamodel300k
625.0,0.81,Datamodel300k
626.0,0.8133333333333334,Datamodel300k
628.0,0.8166666666666667,Datamodel300k
647.0,0.82,Datamodel300k
652.0,0.8233333333333334,Datamodel300k
655.0,0.8266666666666667,Datamodel300k
667.0,0.83,Datamodel300k
687.0,0.8333333333333334,Datamodel300k
699.0,0.8366666666666667,Datamodel300k
735.0,0.84,Datamodel300k
747.0,0.8433333333333334,Datamodel300k
754.0,0.8466666666666667,Datamodel300k
758.0,0.85,Datamodel300k
769.0,0.8533333333333334,Datamodel300k
791.0,0.8566666666666667,Datamodel300k
815.0,0.86,Datamodel300k
849.0,0.8633333333333333,Datamodel300k
849.0,0.8666666666666667,Datamodel300k
896.0,0.87,Datamodel300k
900.0,0.8733333333333333,Datamodel300k
900.0,0.8766666666666667,Datamodel300k
915.0,0.88,Datamodel300k
960.0,0.8833333333333333,Datamodel300k
980.0,0.8866666666666667,Datamodel300k
988.0,0.89,Datamodel300k
990.0,0.8933333333333333,Datamodel300k
1006.0,0.8966666666666666,Datamodel300k
1021.0,0.9,Datamodel300k
1024.0,0.9033333333333333,Datamodel300k
1047.0,0.9066666666666666,Datamodel300k
1062.0,0.91,Datamodel300k
1078.0,0.9133333333333333,Datamodel300k
1084.0,0.9166666666666666,Datamodel300k
1103.0,0.92,Datamodel300k
1138.0,0.9233333333333333,Datamodel300k
1152.0,0.9266666666666666,Datamodel300k
1156.0,0.93,Datamodel300k
1203.0,0.9333333333333333,Datamodel300k
1228.0,0.9366666666666666,Datamodel300k
1240.0,0.94,Datamodel300k
1462.0,0.9433333333333334,Datamodel300k
2007.0,0.9466666666666667,Datamodel300k
2069.0,0.95,Datamodel300k
2158.0,0.9533333333333334,Datamodel300k
2548.0,0.9566666666666667,Datamodel300k
3780.0,0.96,Datamodel300k
5000.0,0.9633333333333334,Datamodel300k
5000.0,0.9666666666666667,Datamodel300k
5000.0,0.97,Datamodel300k
5000.0,0.9733333333333334,Datamodel300k
5000.0,0.9766666666666667,Datamodel300k
5000.0,0.98,Datamodel300k
5000.0,0.9833333333333333,Datamodel300k
5000.0,0.9866666666666667,Datamodel300k
5000.0,0.99,Datamodel300k
5000.0,0.9933333333333333,Datamodel300k
5000.0,0.9966666666666667,Datamodel300k
5000.0,1.0,Datamodel300k


==> data/archive/Datamodel50k.csv <==
x,y,method
-1.0,0.007246376811594203,Datamodel50k
-1.0,0.014492753623188406,Datamodel50k
-1.0,0.021739130434782608,Datamodel50k
-1.0,0.028985507246376812,Datamodel50k
-1.0,0.036231884057971016,Datamodel50k
-1.0,0.043478260869565216,Datamodel50k
-1.0,0.050724637681159424,Datamodel50k
-1.0,0.057971014492753624,Datamodel50k
-1.0,0.06521739130434782,Datamodel50k
13.0,0.07246376811594203,Datamodel50k
14.0,0.07971014492753623,Datamodel50k
17.0,0.08695652173913043,Datamodel50k
18.0,0.09420289855072464,Datamodel50k
19.0,0.10144927536231885,Datamodel50k
19.0,0.10869565217391304,Datamodel50k
20.0,0.11594202898550725,Datamodel50k
24.0,0.12318840579710146,Datamodel50k
30.0,0.13043478260869565,Datamodel50k
39.0,0.13768115942028986,Datamodel50k
42.0,0.14492753623188406,Datamodel50k
50.0,0.15217391304347827,Datamodel50k
59.0,0.15942028985507245,Datamodel50k
60.0,0.16666666666666666,Datamodel50k
61.0,0.17391304347826086,Datamodel50k
61.0,0.18115942028985507,Datamodel50k
65.0,0.18840579710144928,Datamodel50k
66.0,0.1956521739130435,Datamodel50k
70.0,0.2028985507246377,Datamodel50k
74.0,0.21014492753623187,Datamodel50k
74.0,0.21739130434782608,Datamodel50k
76.0,0.2246376811594203,Datamodel50k
97.0,0.2318840579710145,Datamodel50k
104.0,0.2391304347826087,Datamodel50k
105.0,0.2463768115942029,Datamodel50k
106.0,0.2536231884057971,Datamodel50k
109.0,0.2608695652173913,Datamodel50k
112.0,0.26811594202898553,Datamodel50k
136.0,0.2753623188405797,Datamodel50k
139.0,0.2826086956521739,Datamodel50k
146.0,0.2898550724637681,Datamodel50k
152.0,0.2971014492753623,Datamodel50k
183.0,0.30434782608695654,Datamodel50k
185.0,0.3115942028985507,Datamodel50k
187.0,0.3188405797101449,Datamodel50k
194.0,0.32608695652173914,Datamodel50k
245.0,0.3333333333333333,Datamodel50k
254.0,0.34057971014492755,Datamodel50k
270.0,0.34782608695652173,Datamodel50k
277.0,0.35507246376811596,Datamodel50k
290.0,0.36231884057971014,Datamodel50k
306.0,0.3695652173913043,Datamodel50k
318.0,0.37681159420289856,Datamodel50k
324.0,0.38405797101449274,Datamodel50k
362.0,0.391304347826087,Datamodel50k
366.0,0.39855072463768115,Datamodel50k
379.0,0.4057971014492754,Datamodel50k
398.0,0.41304347826086957,Datamodel50k
430.0,0.42028985507246375,Datamodel50k
431.0,0.427536231884058,Datamodel50k
448.0,0.43478260869565216,Datamodel50k
474.0,0.4420289855072464,Datamodel50k
492.0,0.4492753623188406,Datamodel50k
506.0,0.45652173913043476,Datamodel50k
507.0,0.463768115942029,Datamodel50k
516.0,0.47101449275362317,Datamodel50k
522.0,0.4782608695652174,Datamodel50k
523.0,0.4855072463768116,Datamodel50k
569.0,0.4927536231884058,Datamodel50k
574.0,0.5,Datamodel50k
600.0,0.5072463768115942,Datamodel50k
603.0,0.5144927536231884,Datamodel50k
624.0,0.5217391304347826,Datamodel50k
670.0,0.5289855072463768,Datamodel50k
673.0,0.5362318840579711,Datamodel50k
684.0,0.5434782608695652,Datamodel50k
708.0,0.5507246376811594,Datamodel50k
709.0,0.5579710144927537,Datamodel50k
718.0,0.5652173913043478,Datamodel50k
737.0,0.572463768115942,Datamodel50k
797.0,0.5797101449275363,Datamodel50k
813.0,0.5869565217391305,Datamodel50k
883.0,0.5942028985507246,Datamodel50k
984.0,0.6014492753623188,Datamodel50k
1004.0,0.6086956521739131,Datamodel50k
1116.0,0.6159420289855072,Datamodel50k
1117.0,0.6231884057971014,Datamodel50k
1151.0,0.6304347826086957,Datamodel50k
1163.0,0.6376811594202898,Datamodel50k
1199.0,0.644927536231884,Datamodel50k
1229.0,0.6521739130434783,Datamodel50k
2000.0,0.6594202898550725,Datamodel50k
2000.0,0.6666666666666666,Datamodel50k
2000.0,0.6739130434782609,Datamodel50k
2000.0,0.6811594202898551,Datamodel50k
2000.0,0.6884057971014492,Datamodel50k
2000.0,0.6956521739130435,Datamodel50k
2000.0,0.7028985507246377,Datamodel50k
2000.0,0.7101449275362319,Datamodel50k
2000.0,0.717391304347826,Datamodel50k
2000.0,0.7246376811594203,Datamodel50k
2000.0,0.7318840579710145,Datamodel50k
2000.0,0.7391304347826086,Datamodel50k
2000.0,0.7463768115942029,Datamodel50k
2000.0,0.7536231884057971,Datamodel50k
2000.0,0.7608695652173914,Datamodel50k
2000.0,0.7681159420289855,Datamodel50k
2000.0,0.7753623188405797,Datamodel50k
2000.0,0.782608695652174,Datamodel50k
2000.0,0.7898550724637681,Datamodel50k
2000.0,0.7971014492753623,Datamodel50k
2000.0,0.8043478260869565,Datamodel50k
2000.0,0.8115942028985508,Datamodel50k
2000.0,0.8188405797101449,Datamodel50k
2000.0,0.8260869565217391,Datamodel50k
2000.0,0.8333333333333334,Datamodel50k
2000.0,0.8405797101449275,Datamodel50k
2000.0,0.8478260869565217,Datamodel50k
2000.0,0.855072463768116,Datamodel50k
2000.0,0.8623188405797102,Datamodel50k
2000.0,0.8695652173913043,Datamodel50k
2000.0,0.8768115942028986,Datamodel50k
2000.0,0.8840579710144928,Datamodel50k
2000.0,0.8913043478260869,Datamodel50k
2000.0,0.8985507246376812,Datamodel50k
2000.0,0.9057971014492754,Datamodel50k
2000.0,0.9130434782608695,Datamodel50k
2000.0,0.9202898550724637,Datamodel50k
2000.0,0.927536231884058,Datamodel50k
2000.0,0.9347826086956522,Datamodel50k
2000.0,0.9420289855072463,Datamodel50k
2000.0,0.9492753623188406,Datamodel50k
2000.0,0.9565217391304348,Datamodel50k
2000.0,0.9637681159420289,Datamodel50k
2000.0,0.9710144927536232,Datamodel50k
2000.0,0.9782608695652174,Datamodel50k
2000.0,0.9855072463768116,Datamodel50k
2000.0,0.9927536231884058,Datamodel50k
2000.0,1.0,Datamodel50k


==> data/archive/InfluenceFunction.csv <==
x,y,method
-1.0,0.01,InfluenceFunction
-1.0,0.02,InfluenceFunction
-1.0,0.03,InfluenceFunction
-1.0,0.04,InfluenceFunction
-1.0,0.05,InfluenceFunction
-1.0,0.06,InfluenceFunction
1.0,0.07,InfluenceFunction
2.0,0.08,InfluenceFunction
443.0,0.09,InfluenceFunction
539.0,0.1,InfluenceFunction
939.0,0.11,InfluenceFunction
1231.0,0.12,InfluenceFunction
5000.0,0.13,InfluenceFunction
5000.0,0.14,InfluenceFunction
5000.0,0.15,InfluenceFunction
5000.0,0.16,InfluenceFunction
5000.0,0.17,InfluenceFunction
5000.0,0.18,InfluenceFunction
5000.0,0.19,InfluenceFunction
5000.0,0.2,InfluenceFunction
5000.0,0.21,InfluenceFunction
5000.0,0.22,InfluenceFunction
5000.0,0.23,InfluenceFunction
5000.0,0.24,InfluenceFunction
5000.0,0.25,InfluenceFunction
5000.0,0.26,InfluenceFunction
5000.0,0.27,InfluenceFunction
5000.0,0.28,InfluenceFunction
5000.0,0.29,InfluenceFunction
5000.0,0.3,InfluenceFunction
5000.0,0.31,InfluenceFunction
5000.0,0.32,InfluenceFunction
5000.0,0.33,InfluenceFunction
5000.0,0.34,InfluenceFunction
5000.0,0.35,InfluenceFunction
5000.0,0.36,InfluenceFunction
5000.0,0.37,InfluenceFunction
5000.0,0.38,InfluenceFunction
5000.0,0.39,InfluenceFunction
5000.0,0.4,InfluenceFunction
5000.0,0.41,InfluenceFunction
5000.0,0.42,InfluenceFunction
5000.0,0.43,InfluenceFunction
5000.0,0.44,InfluenceFunction
5000.0,0.45,InfluenceFunction
5000.0,0.46,InfluenceFunction
5000.0,0.47,InfluenceFunction
5000.0,0.48,InfluenceFunction
5000.0,0.49,InfluenceFunction
5000.0,0.5,InfluenceFunction
5000.0,0.51,InfluenceFunction
5000.0,0.52,InfluenceFunction
5000.0,0.53,InfluenceFunction
5000.0,0.54,InfluenceFunction
5000.0,0.55,InfluenceFunction
5000.0,0.56,InfluenceFunction
5000.0,0.57,InfluenceFunction
5000.0,0.58,InfluenceFunction
5000.0,0.59,InfluenceFunction
5000.0,0.6,InfluenceFunction
5000.0,0.61,InfluenceFunction
5000.0,0.62,InfluenceFunction
5000.0,0.63,InfluenceFunction
5000.0,0.64,InfluenceFunction
5000.0,0.65,InfluenceFunction
5000.0,0.66,InfluenceFunction
5000.0,0.67,InfluenceFunction
5000.0,0.68,InfluenceFunction
5000.0,0.69,InfluenceFunction
5000.0,0.7,InfluenceFunction
5000.0,0.71,InfluenceFunction
5000.0,0.72,InfluenceFunction
5000.0,0.73,InfluenceFunction
5000.0,0.74,InfluenceFunction
5000.0,0.75,InfluenceFunction
5000.0,0.76,InfluenceFunction
5000.0,0.77,InfluenceFunction
5000.0,0.78,InfluenceFunction
5000.0,0.79,InfluenceFunction
5000.0,0.8,InfluenceFunction
5000.0,0.81,InfluenceFunction
5000.0,0.82,InfluenceFunction
5000.0,0.83,InfluenceFunction
5000.0,0.84,InfluenceFunction
5000.0,0.85,InfluenceFunction
5000.0,0.86,InfluenceFunction
5000.0,0.87,InfluenceFunction
5000.0,0.88,InfluenceFunction
5000.0,0.89,InfluenceFunction
5000.0,0.9,InfluenceFunction
5000.0,0.91,InfluenceFunction
5000.0,0.92,InfluenceFunction
5000.0,0.93,InfluenceFunction
5000.0,0.94,InfluenceFunction
5000.0,0.95,InfluenceFunction
5000.0,0.96,InfluenceFunction
5000.0,0.97,InfluenceFunction
5000.0,0.98,InfluenceFunction
5000.0,0.99,InfluenceFunction
5000.0,1.0,InfluenceFunction


==> data/archive/MOCOESVM.csv <==
x,y,method
10,0.05,MOCO ESVM
40,0.08,MOCO ESVM
80,0.09,MOCO ESVM
110,0.1,MOCO ESVM
130,0.12,MOCO ESVM
140,0.13,MOCO ESVM
160,0.14,MOCO ESVM
220,0.15,MOCO ESVM
230,0.16,MOCO ESVM
250,0.17,MOCO ESVM
260,0.18,MOCO ESVM
320,0.19,MOCO ESVM
330,0.2,MOCO ESVM
420,0.21,MOCO ESVM
470,0.22,MOCO ESVM
480,0.23,MOCO ESVM
500,0.25,MOCO ESVM
540,0.27,MOCO ESVM
560,0.28,MOCO ESVM
610,0.29,MOCO ESVM
640,0.3,MOCO ESVM
650,0.31,MOCO ESVM
660,0.32,MOCO ESVM
670,0.33,MOCO ESVM
680,0.35,MOCO ESVM
690,0.36,MOCO ESVM
740,0.37,MOCO ESVM
760,0.38,MOCO ESVM
770,0.39,MOCO ESVM
880,0.4,MOCO ESVM
950,0.41,MOCO ESVM
960,0.42,MOCO ESVM
970,0.44,MOCO ESVM
1000,0.45,MOCO ESVM
1010,0.47,MOCO ESVM
1040,0.48,MOCO ESVM
1060,0.49,MOCO ESVM
1080,0.5,MOCO ESVM
1110,0.51,MOCO ESVM
1120,0.52,MOCO ESVM
1200,0.53,MOCO ESVM
1210,0.54,MOCO ESVM
1250,0.55,MOCO ESVM
1260,0.56,MOCO ESVM
1270,0.57,MOCO ESVM


==> data/archive/RepresentationSimilarity.csv <==
x,y,method
-1.0,0.01,RepresentationSimilarity
-1.0,0.02,RepresentationSimilarity
-1.0,0.03,RepresentationSimilarity
-1.0,0.04,RepresentationSimilarity
-1.0,0.05,RepresentationSimilarity
-1.0,0.06,RepresentationSimilarity
1.0,0.07,RepresentationSimilarity
10.0,0.08,RepresentationSimilarity
29.0,0.09,RepresentationSimilarity
74.0,0.1,RepresentationSimilarity
382.0,0.11,RepresentationSimilarity
434.0,0.12,RepresentationSimilarity
646.0,0.13,RepresentationSimilarity
769.0,0.14,RepresentationSimilarity
1117.0,0.15,RepresentationSimilarity
1143.0,0.16,RepresentationSimilarity
1185.0,0.17,RepresentationSimilarity
5000.0,0.18,RepresentationSimilarity
5000.0,0.19,RepresentationSimilarity
5000.0,0.2,RepresentationSimilarity
5000.0,0.21,RepresentationSimilarity
5000.0,0.22,RepresentationSimilarity
5000.0,0.23,RepresentationSimilarity
5000.0,0.24,RepresentationSimilarity
5000.0,0.25,RepresentationSimilarity
5000.0,0.26,RepresentationSimilarity
5000.0,0.27,RepresentationSimilarity
5000.0,0.28,RepresentationSimilarity
5000.0,0.29,RepresentationSimilarity
5000.0,0.3,RepresentationSimilarity
5000.0,0.31,RepresentationSimilarity
5000.0,0.32,RepresentationSimilarity
5000.0,0.33,RepresentationSimilarity
5000.0,0.34,RepresentationSimilarity
5000.0,0.35,RepresentationSimilarity
5000.0,0.36,RepresentationSimilarity
5000.0,0.37,RepresentationSimilarity
5000.0,0.38,RepresentationSimilarity
5000.0,0.39,RepresentationSimilarity
5000.0,0.4,RepresentationSimilarity
5000.0,0.41,RepresentationSimilarity
5000.0,0.42,RepresentationSimilarity
5000.0,0.43,RepresentationSimilarity
5000.0,0.44,RepresentationSimilarity
5000.0,0.45,RepresentationSimilarity
5000.0,0.46,RepresentationSimilarity
5000.0,0.47,RepresentationSimilarity
5000.0,0.48,RepresentationSimilarity
5000.0,0.49,RepresentationSimilarity
5000.0,0.5,RepresentationSimilarity
5000.0,0.51,RepresentationSimilarity
5000.0,0.52,RepresentationSimilarity
5000.0,0.53,RepresentationSimilarity
5000.0,0.54,RepresentationSimilarity
5000.0,0.55,RepresentationSimilarity
5000.0,0.56,RepresentationSimilarity
5000.0,0.57,RepresentationSimilarity
5000.0,0.58,RepresentationSimilarity
5000.0,0.59,RepresentationSimilarity
5000.0,0.6,RepresentationSimilarity
5000.0,0.61,RepresentationSimilarity
5000.0,0.62,RepresentationSimilarity
5000.0,0.63,RepresentationSimilarity
5000.0,0.64,RepresentationSimilarity
5000.0,0.65,RepresentationSimilarity
5000.0,0.66,RepresentationSimilarity
5000.0,0.67,RepresentationSimilarity
5000.0,0.68,RepresentationSimilarity
5000.0,0.69,RepresentationSimilarity
5000.0,0.7,RepresentationSimilarity
5000.0,0.71,RepresentationSimilarity
5000.0,0.72,RepresentationSimilarity
5000.0,0.73,RepresentationSimilarity
5000.0,0.74,RepresentationSimilarity
5000.0,0.75,RepresentationSimilarity
5000.0,0.76,RepresentationSimilarity
5000.0,0.77,RepresentationSimilarity
5000.0,0.78,RepresentationSimilarity
5000.0,0.79,RepresentationSimilarity
5000.0,0.8,RepresentationSimilarity
5000.0,0.81,RepresentationSimilarity
5000.0,0.82,RepresentationSimilarity
5000.0,0.83,RepresentationSimilarity
5000.0,0.84,RepresentationSimilarity
5000.0,0.85,RepresentationSimilarity
5000.0,0.86,RepresentationSimilarity
5000.0,0.87,RepresentationSimilarity
5000.0,0.88,RepresentationSimilarity
5000.0,0.89,RepresentationSimilarity
5000.0,0.9,RepresentationSimilarity
5000.0,0.91,RepresentationSimilarity
5000.0,0.92,RepresentationSimilarity
5000.0,0.93,RepresentationSimilarity
5000.0,0.94,RepresentationSimilarity
5000.0,0.95,RepresentationSimilarity
5000.0,0.96,RepresentationSimilarity
5000.0,0.97,RepresentationSimilarity
5000.0,0.98,RepresentationSimilarity
5000.0,0.99,RepresentationSimilarity
5000.0,1.0,RepresentationSimilarity


==> data/archive/TRAK.csv <==
x,y,method
-1.0,0.007246376811594203,TRAK
-1.0,0.014492753623188406,TRAK
-1.0,0.021739130434782608,TRAK
-1.0,0.028985507246376812,TRAK
-1.0,0.036231884057971016,TRAK
-1.0,0.043478260869565216,TRAK
-1.0,0.050724637681159424,TRAK
-1.0,0.057971014492753624,TRAK
-1.0,0.06521739130434782,TRAK
-1.0,0.07246376811594203,TRAK
11.0,0.07971014492753623,TRAK
18.0,0.08695652173913043,TRAK
18.0,0.09420289855072464,TRAK
19.0,0.10144927536231885,TRAK
20.0,0.10869565217391304,TRAK
31.0,0.11594202898550725,TRAK
32.0,0.12318840579710146,TRAK
38.0,0.13043478260869565,TRAK
40.0,0.13768115942028986,TRAK
51.0,0.14492753623188406,TRAK
55.0,0.15217391304347827,TRAK
60.0,0.15942028985507245,TRAK
64.0,0.16666666666666666,TRAK
65.0,0.17391304347826086,TRAK
73.0,0.18115942028985507,TRAK
78.0,0.18840579710144928,TRAK
80.0,0.1956521739130435,TRAK
83.0,0.2028985507246377,TRAK
87.0,0.21014492753623187,TRAK
88.0,0.21739130434782608,TRAK
96.0,0.2246376811594203,TRAK
99.0,0.2318840579710145,TRAK
115.0,0.2391304347826087,TRAK
127.0,0.2463768115942029,TRAK
135.0,0.2536231884057971,TRAK
147.0,0.2608695652173913,TRAK
148.0,0.26811594202898553,TRAK
149.0,0.2753623188405797,TRAK
151.0,0.2826086956521739,TRAK
159.0,0.2898550724637681,TRAK
167.0,0.2971014492753623,TRAK
199.0,0.30434782608695654,TRAK
211.0,0.3115942028985507,TRAK
216.0,0.3188405797101449,TRAK
219.0,0.32608695652173914,TRAK
219.0,0.3333333333333333,TRAK
256.0,0.34057971014492755,TRAK
267.0,0.34782608695652173,TRAK
272.0,0.35507246376811596,TRAK
277.0,0.36231884057971014,TRAK
304.0,0.3695652173913043,TRAK
305.0,0.37681159420289856,TRAK
317.0,0.38405797101449274,TRAK
321.0,0.391304347826087,TRAK
338.0,0.39855072463768115,TRAK
353.0,0.4057971014492754,TRAK
362.0,0.41304347826086957,TRAK
364.0,0.42028985507246375,TRAK
367.0,0.427536231884058,TRAK
376.0,0.43478260869565216,TRAK
395.0,0.4420289855072464,TRAK
397.0,0.4492753623188406,TRAK
404.0,0.45652173913043476,TRAK
409.0,0.463768115942029,TRAK
420.0,0.47101449275362317,TRAK
438.0,0.4782608695652174,TRAK
440.0,0.4855072463768116,TRAK
446.0,0.4927536231884058,TRAK
603.0,0.5,TRAK
611.0,0.5072463768115942,TRAK
618.0,0.5144927536231884,TRAK
636.0,0.5217391304347826,TRAK
665.0,0.5289855072463768,TRAK
725.0,0.5362318840579711,TRAK
766.0,0.5434782608695652,TRAK
788.0,0.5507246376811594,TRAK
809.0,0.5579710144927537,TRAK
835.0,0.5652173913043478,TRAK
873.0,0.572463768115942,TRAK
926.0,0.5797101449275363,TRAK
1103.0,0.5869565217391305,TRAK
1119.0,0.5942028985507246,TRAK
1131.0,0.6014492753623188,TRAK
1173.0,0.6086956521739131,TRAK
1182.0,0.6159420289855072,TRAK
1214.0,0.6231884057971014,TRAK
1221.0,0.6304347826086957,TRAK
1233.0,0.6376811594202898,TRAK
1274.0,0.644927536231884,TRAK
2000.0,0.6521739130434783,TRAK
2000.0,0.6594202898550725,TRAK
2000.0,0.6666666666666666,TRAK
2000.0,0.6739130434782609,TRAK
2000.0,0.6811594202898551,TRAK
2000.0,0.6884057971014492,TRAK
2000.0,0.6956521739130435,TRAK
2000.0,0.7028985507246377,TRAK
2000.0,0.7101449275362319,TRAK
2000.0,0.717391304347826,TRAK
2000.0,0.7246376811594203,TRAK
2000.0,0.7318840579710145,TRAK
2000.0,0.7391304347826086,TRAK
2000.0,0.7463768115942029,TRAK
2000.0,0.7536231884057971,TRAK
2000.0,0.7608695652173914,TRAK
2000.0,0.7681159420289855,TRAK
2000.0,0.7753623188405797,TRAK
2000.0,0.782608695652174,TRAK
2000.0,0.7898550724637681,TRAK
2000.0,0.7971014492753623,TRAK
2000.0,0.8043478260869565,TRAK
2000.0,0.8115942028985508,TRAK
2000.0,0.8188405797101449,TRAK
2000.0,0.8260869565217391,TRAK
2000.0,0.8333333333333334,TRAK
2000.0,0.8405797101449275,TRAK
2000.0,0.8478260869565217,TRAK
2000.0,0.855072463768116,TRAK
2000.0,0.8623188405797102,TRAK
2000.0,0.8695652173913043,TRAK
2000.0,0.8768115942028986,TRAK
2000.0,0.8840579710144928,TRAK
2000.0,0.8913043478260869,TRAK
2000.0,0.8985507246376812,TRAK
2000.0,0.9057971014492754,TRAK
2000.0,0.9130434782608695,TRAK
2000.0,0.9202898550724637,TRAK
2000.0,0.927536231884058,TRAK
2000.0,0.9347826086956522,TRAK
2000.0,0.9420289855072463,TRAK
2000.0,0.9492753623188406,TRAK
2000.0,0.9565217391304348,TRAK
2000.0,0.9637681159420289,TRAK
2000.0,0.9710144927536232,TRAK
2000.0,0.9782608695652174,TRAK
2000.0,0.9855072463768116,TRAK
2000.0,0.9927536231884058,TRAK
2000.0,1.0,TRAK


==> data/archive/TracIn.csv <==
x,y,method
-1.0,0.01,TracIn
-1.0,0.02,TracIn
-1.0,0.03,TracIn
-1.0,0.04,TracIn
-1.0,0.05,TracIn
-1.0,0.06,TracIn
1.0,0.07,TracIn
4.0,0.08,TracIn
15.0,0.09,TracIn
100.0,0.1,TracIn
112.0,0.11,TracIn
252.0,0.12,TracIn
287.0,0.13,TracIn
293.0,0.14,TracIn
346.0,0.15,TracIn
465.0,0.16,TracIn
513.0,0.17,TracIn
567.0,0.18,TracIn
579.0,0.19,TracIn
624.0,0.2,TracIn
637.0,0.21,TracIn
688.0,0.22,TracIn
786.0,0.23,TracIn
1043.0,0.24,TracIn
1260.0,0.25,TracIn
5000.0,0.26,TracIn
5000.0,0.27,TracIn
5000.0,0.28,TracIn
5000.0,0.29,TracIn
5000.0,0.3,TracIn
5000.0,0.31,TracIn
5000.0,0.32,TracIn
5000.0,0.33,TracIn
5000.0,0.34,TracIn
5000.0,0.35,TracIn
5000.0,0.36,TracIn
5000.0,0.37,TracIn
5000.0,0.38,TracIn
5000.0,0.39,TracIn
5000.0,0.4,TracIn
5000.0,0.41,TracIn
5000.0,0.42,TracIn
5000.0,0.43,TracIn
5000.0,0.44,TracIn
5000.0,0.45,TracIn
5000.0,0.46,TracIn
5000.0,0.47,TracIn
5000.0,0.48,TracIn
5000.0,0.49,TracIn
5000.0,0.5,TracIn
5000.0,0.51,TracIn
5000.0,0.52,TracIn
5000.0,0.53,TracIn
5000.0,0.54,TracIn
5000.0,0.55,TracIn
5000.0,0.56,TracIn
5000.0,0.57,TracIn
5000.0,0.58,TracIn
5000.0,0.59,TracIn
5000.0,0.6,TracIn
5000.0,0.61,TracIn
5000.0,0.62,TracIn
5000.0,0.63,TracIn
5000.0,0.64,TracIn
5000.0,0.65,TracIn
5000.0,0.66,TracIn
5000.0,0.67,TracIn
5000.0,0.68,TracIn
5000.0,0.69,TracIn
5000.0,0.7,TracIn
5000.0,0.71,TracIn
5000.0,0.72,TracIn
5000.0,0.73,TracIn
5000.0,0.74,TracIn
5000.0,0.75,TracIn
5000.0,0.76,TracIn
5000.0,0.77,TracIn
5000.0,0.78,TracIn
5000.0,0.79,TracIn
5000.0,0.8,TracIn
5000.0,0.81,TracIn
5000.0,0.82,TracIn
5000.0,0.83,TracIn
5000.0,0.84,TracIn
5000.0,0.85,TracIn
5000.0,0.86,TracIn
5000.0,0.87,TracIn
5000.0,0.88,TracIn
5000.0,0.89,TracIn
5000.0,0.9,TracIn
5000.0,0.91,TracIn
5000.0,0.92,TracIn
5000.0,0.93,TracIn
5000.0,0.94,TracIn
5000.0,0.95,TracIn
5000.0,0.96,TracIn
5000.0,0.97,TracIn
5000.0,0.98,TracIn
5000.0,0.99,TracIn
5000.0,1.0,TracIn


==> data/brittleness_flip/ESVM-BYOL.csv <==
x,y,method
10,0.03,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
20,0.09,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
30,0.14,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
40,0.2,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
50,0.22,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
60,0.27,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
70,0.32,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
80,0.36,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
90,0.38,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
100,0.41,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
110,0.43,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
120,0.49,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
130,0.54,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
140,0.56,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
150,0.58,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
160,0.61,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
170,0.62,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
180,0.63,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
190,0.64,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
200,0.67,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
220,0.68,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
230,0.69,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
240,0.7,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
250,0.72,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
260,0.73,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
270,0.75,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
280,0.76,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
290,0.78,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
310,0.8,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
330,0.86,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
350,0.88,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
370,0.89,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
400,0.91,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
440,0.92,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
480,0.93,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
490,0.94,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
520,0.95,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
530,0.96,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
600,0.97,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
680,0.98,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
970,0.99,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
1080,1.0,BYOL_800epoch_esvm_c01_only_req_test_idx_1280


==> data/brittleness_flip/ESVM-DINO.csv <==
x,y,method
10,0.04,DINO_800epoch_esvm_c01_only_req_test_idx_1280
20,0.07,DINO_800epoch_esvm_c01_only_req_test_idx_1280
30,0.09,DINO_800epoch_esvm_c01_only_req_test_idx_1280
40,0.11,DINO_800epoch_esvm_c01_only_req_test_idx_1280
50,0.13,DINO_800epoch_esvm_c01_only_req_test_idx_1280
60,0.19,DINO_800epoch_esvm_c01_only_req_test_idx_1280
70,0.23,DINO_800epoch_esvm_c01_only_req_test_idx_1280
80,0.25,DINO_800epoch_esvm_c01_only_req_test_idx_1280
90,0.28,DINO_800epoch_esvm_c01_only_req_test_idx_1280
100,0.3,DINO_800epoch_esvm_c01_only_req_test_idx_1280
120,0.36,DINO_800epoch_esvm_c01_only_req_test_idx_1280
130,0.41,DINO_800epoch_esvm_c01_only_req_test_idx_1280
140,0.45,DINO_800epoch_esvm_c01_only_req_test_idx_1280
150,0.46,DINO_800epoch_esvm_c01_only_req_test_idx_1280
160,0.47,DINO_800epoch_esvm_c01_only_req_test_idx_1280
170,0.52,DINO_800epoch_esvm_c01_only_req_test_idx_1280
180,0.54,DINO_800epoch_esvm_c01_only_req_test_idx_1280
190,0.55,DINO_800epoch_esvm_c01_only_req_test_idx_1280
200,0.56,DINO_800epoch_esvm_c01_only_req_test_idx_1280
210,0.6,DINO_800epoch_esvm_c01_only_req_test_idx_1280
220,0.61,DINO_800epoch_esvm_c01_only_req_test_idx_1280
230,0.64,DINO_800epoch_esvm_c01_only_req_test_idx_1280
250,0.65,DINO_800epoch_esvm_c01_only_req_test_idx_1280
260,0.68,DINO_800epoch_esvm_c01_only_req_test_idx_1280
270,0.7,DINO_800epoch_esvm_c01_only_req_test_idx_1280
300,0.71,DINO_800epoch_esvm_c01_only_req_test_idx_1280
320,0.75,DINO_800epoch_esvm_c01_only_req_test_idx_1280
330,0.79,DINO_800epoch_esvm_c01_only_req_test_idx_1280
340,0.81,DINO_800epoch_esvm_c01_only_req_test_idx_1280
350,0.82,DINO_800epoch_esvm_c01_only_req_test_idx_1280
360,0.83,DINO_800epoch_esvm_c01_only_req_test_idx_1280
400,0.84,DINO_800epoch_esvm_c01_only_req_test_idx_1280
420,0.85,DINO_800epoch_esvm_c01_only_req_test_idx_1280
430,0.86,DINO_800epoch_esvm_c01_only_req_test_idx_1280
460,0.87,DINO_800epoch_esvm_c01_only_req_test_idx_1280
490,0.88,DINO_800epoch_esvm_c01_only_req_test_idx_1280
500,0.9,DINO_800epoch_esvm_c01_only_req_test_idx_1280
580,0.91,DINO_800epoch_esvm_c01_only_req_test_idx_1280
610,0.92,DINO_800epoch_esvm_c01_only_req_test_idx_1280
630,0.93,DINO_800epoch_esvm_c01_only_req_test_idx_1280
640,0.94,DINO_800epoch_esvm_c01_only_req_test_idx_1280
650,0.99,DINO_800epoch_esvm_c01_only_req_test_idx_1280
930,1.0,DINO_800epoch_esvm_c01_only_req_test_idx_1280


==> data/brittleness_flip/ESVM-MoCo.csv <==
x,y,method
10,0.09,Moco_800epoch_esvm_c01_only_req_test_idx_1280
20,0.27,Moco_800epoch_esvm_c01_only_req_test_idx_1280
30,0.47,Moco_800epoch_esvm_c01_only_req_test_idx_1280
40,0.58,Moco_800epoch_esvm_c01_only_req_test_idx_1280
50,0.67,Moco_800epoch_esvm_c01_only_req_test_idx_1280
60,0.77,Moco_800epoch_esvm_c01_only_req_test_idx_1280
70,0.82,Moco_800epoch_esvm_c01_only_req_test_idx_1280
80,0.86,Moco_800epoch_esvm_c01_only_req_test_idx_1280
90,0.9,Moco_800epoch_esvm_c01_only_req_test_idx_1280
100,0.91,Moco_800epoch_esvm_c01_only_req_test_idx_1280
110,0.94,Moco_800epoch_esvm_c01_only_req_test_idx_1280
120,0.96,Moco_800epoch_esvm_c01_only_req_test_idx_1280
140,0.97,Moco_800epoch_esvm_c01_only_req_test_idx_1280
150,0.98,Moco_800epoch_esvm_c01_only_req_test_idx_1280
180,0.99,Moco_800epoch_esvm_c01_only_req_test_idx_1280
190,1.0,Moco_800epoch_esvm_c01_only_req_test_idx_1280


==> data/brittleness_flip/ESVM-ResNet9.csv <==
x,y,method
10,0.06,resnet9_features_esvm_c01_only_req_test_idx_1280
20,0.08,resnet9_features_esvm_c01_only_req_test_idx_1280
30,0.11,resnet9_features_esvm_c01_only_req_test_idx_1280
40,0.13,resnet9_features_esvm_c01_only_req_test_idx_1280
50,0.18,resnet9_features_esvm_c01_only_req_test_idx_1280
60,0.24,resnet9_features_esvm_c01_only_req_test_idx_1280
70,0.29,resnet9_features_esvm_c01_only_req_test_idx_1280
80,0.35,resnet9_features_esvm_c01_only_req_test_idx_1280
90,0.38,resnet9_features_esvm_c01_only_req_test_idx_1280
100,0.41,resnet9_features_esvm_c01_only_req_test_idx_1280
110,0.43,resnet9_features_esvm_c01_only_req_test_idx_1280
120,0.5,resnet9_features_esvm_c01_only_req_test_idx_1280
130,0.51,resnet9_features_esvm_c01_only_req_test_idx_1280
140,0.54,resnet9_features_esvm_c01_only_req_test_idx_1280
150,0.56,resnet9_features_esvm_c01_only_req_test_idx_1280
160,0.59,resnet9_features_esvm_c01_only_req_test_idx_1280
170,0.6,resnet9_features_esvm_c01_only_req_test_idx_1280
190,0.62,resnet9_features_esvm_c01_only_req_test_idx_1280
210,0.64,resnet9_features_esvm_c01_only_req_test_idx_1280
220,0.66,resnet9_features_esvm_c01_only_req_test_idx_1280
250,0.68,resnet9_features_esvm_c01_only_req_test_idx_1280
260,0.69,resnet9_features_esvm_c01_only_req_test_idx_1280
270,0.73,resnet9_features_esvm_c01_only_req_test_idx_1280
280,0.74,resnet9_features_esvm_c01_only_req_test_idx_1280
290,0.76,resnet9_features_esvm_c01_only_req_test_idx_1280
310,0.78,resnet9_features_esvm_c01_only_req_test_idx_1280
320,0.82,resnet9_features_esvm_c01_only_req_test_idx_1280
330,0.83,resnet9_features_esvm_c01_only_req_test_idx_1280
340,0.85,resnet9_features_esvm_c01_only_req_test_idx_1280
350,0.86,resnet9_features_esvm_c01_only_req_test_idx_1280
370,0.87,resnet9_features_esvm_c01_only_req_test_idx_1280
380,0.88,resnet9_features_esvm_c01_only_req_test_idx_1280
410,0.91,resnet9_features_esvm_c01_only_req_test_idx_1280
450,0.92,resnet9_features_esvm_c01_only_req_test_idx_1280
530,0.93,resnet9_features_esvm_c01_only_req_test_idx_1280
570,0.94,resnet9_features_esvm_c01_only_req_test_idx_1280
590,0.95,resnet9_features_esvm_c01_only_req_test_idx_1280
680,0.96,resnet9_features_esvm_c01_only_req_test_idx_1280
720,0.97,resnet9_features_esvm_c01_only_req_test_idx_1280
740,0.98,resnet9_features_esvm_c01_only_req_test_idx_1280
840,0.99,resnet9_features_esvm_c01_only_req_test_idx_1280


==> data/brittleness_flip/ESVM-SimCLR.csv <==
x,y,method
10,0.05,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
20,0.08,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
30,0.13,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
40,0.17,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
50,0.25,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
60,0.28,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
70,0.31,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
80,0.41,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
90,0.47,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
100,0.5,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
110,0.53,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
120,0.54,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
130,0.56,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
140,0.59,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
150,0.61,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
160,0.66,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
170,0.7,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
180,0.72,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
190,0.74,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
200,0.79,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
210,0.83,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
220,0.85,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
240,0.87,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
250,0.88,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
260,0.89,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
280,0.9,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
300,0.91,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
330,0.93,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
410,0.94,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
430,0.95,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
440,0.96,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
450,0.97,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
570,0.98,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
610,0.99,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
650,1.0,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280


==> data/brittleness_flip/L2-BYOL.csv <==
x,y,method
10,0.07,BYOL_800epoch_l2knn_only_req_test_idx_1280
20,0.15,BYOL_800epoch_l2knn_only_req_test_idx_1280
30,0.19,BYOL_800epoch_l2knn_only_req_test_idx_1280
40,0.26,BYOL_800epoch_l2knn_only_req_test_idx_1280
50,0.35,BYOL_800epoch_l2knn_only_req_test_idx_1280
60,0.41,BYOL_800epoch_l2knn_only_req_test_idx_1280
70,0.44,BYOL_800epoch_l2knn_only_req_test_idx_1280
80,0.53,BYOL_800epoch_l2knn_only_req_test_idx_1280
90,0.57,BYOL_800epoch_l2knn_only_req_test_idx_1280
110,0.64,BYOL_800epoch_l2knn_only_req_test_idx_1280
120,0.66,BYOL_800epoch_l2knn_only_req_test_idx_1280
130,0.68,BYOL_800epoch_l2knn_only_req_test_idx_1280
140,0.71,BYOL_800epoch_l2knn_only_req_test_idx_1280
150,0.72,BYOL_800epoch_l2knn_only_req_test_idx_1280
160,0.74,BYOL_800epoch_l2knn_only_req_test_idx_1280
170,0.76,BYOL_800epoch_l2knn_only_req_test_idx_1280
180,0.77,BYOL_800epoch_l2knn_only_req_test_idx_1280
210,0.81,BYOL_800epoch_l2knn_only_req_test_idx_1280
220,0.82,BYOL_800epoch_l2knn_only_req_test_idx_1280
230,0.84,BYOL_800epoch_l2knn_only_req_test_idx_1280
250,0.85,BYOL_800epoch_l2knn_only_req_test_idx_1280
260,0.87,BYOL_800epoch_l2knn_only_req_test_idx_1280
320,0.88,BYOL_800epoch_l2knn_only_req_test_idx_1280
330,0.9,BYOL_800epoch_l2knn_only_req_test_idx_1280
340,0.91,BYOL_800epoch_l2knn_only_req_test_idx_1280
430,0.92,BYOL_800epoch_l2knn_only_req_test_idx_1280
450,0.93,BYOL_800epoch_l2knn_only_req_test_idx_1280
470,0.94,BYOL_800epoch_l2knn_only_req_test_idx_1280
560,0.95,BYOL_800epoch_l2knn_only_req_test_idx_1280
650,0.97,BYOL_800epoch_l2knn_only_req_test_idx_1280
660,0.98,BYOL_800epoch_l2knn_only_req_test_idx_1280
790,0.99,BYOL_800epoch_l2knn_only_req_test_idx_1280
990,1.0,BYOL_800epoch_l2knn_only_req_test_idx_1280


==> data/brittleness_flip/L2-DINO.csv <==
x,y,method
10,0.03,DINO_800epoch_l2knn_only_req_test_idx_1280
20,0.04,DINO_800epoch_l2knn_only_req_test_idx_1280
30,0.05,DINO_800epoch_l2knn_only_req_test_idx_1280
40,0.07,DINO_800epoch_l2knn_only_req_test_idx_1280
50,0.09,DINO_800epoch_l2knn_only_req_test_idx_1280
70,0.1,DINO_800epoch_l2knn_only_req_test_idx_1280
80,0.13,DINO_800epoch_l2knn_only_req_test_idx_1280
90,0.15,DINO_800epoch_l2knn_only_req_test_idx_1280
100,0.17,DINO_800epoch_l2knn_only_req_test_idx_1280
110,0.2,DINO_800epoch_l2knn_only_req_test_idx_1280
120,0.21,DINO_800epoch_l2knn_only_req_test_idx_1280
130,0.23,DINO_800epoch_l2knn_only_req_test_idx_1280
140,0.28,DINO_800epoch_l2knn_only_req_test_idx_1280
150,0.31,DINO_800epoch_l2knn_only_req_test_idx_1280
160,0.34,DINO_800epoch_l2knn_only_req_test_idx_1280
170,0.36,DINO_800epoch_l2knn_only_req_test_idx_1280
180,0.37,DINO_800epoch_l2knn_only_req_test_idx_1280
210,0.39,DINO_800epoch_l2knn_only_req_test_idx_1280
220,0.42,DINO_800epoch_l2knn_only_req_test_idx_1280
230,0.43,DINO_800epoch_l2knn_only_req_test_idx_1280
240,0.44,DINO_800epoch_l2knn_only_req_test_idx_1280
280,0.46,DINO_800epoch_l2knn_only_req_test_idx_1280
300,0.47,DINO_800epoch_l2knn_only_req_test_idx_1280
330,0.5,DINO_800epoch_l2knn_only_req_test_idx_1280
360,0.52,DINO_800epoch_l2knn_only_req_test_idx_1280
370,0.53,DINO_800epoch_l2knn_only_req_test_idx_1280
430,0.54,DINO_800epoch_l2knn_only_req_test_idx_1280
440,0.55,DINO_800epoch_l2knn_only_req_test_idx_1280
460,0.56,DINO_800epoch_l2knn_only_req_test_idx_1280
480,0.59,DINO_800epoch_l2knn_only_req_test_idx_1280
490,0.6,DINO_800epoch_l2knn_only_req_test_idx_1280
550,0.61,DINO_800epoch_l2knn_only_req_test_idx_1280
600,0.62,DINO_800epoch_l2knn_only_req_test_idx_1280
640,0.63,DINO_800epoch_l2knn_only_req_test_idx_1280
650,0.66,DINO_800epoch_l2knn_only_req_test_idx_1280
660,0.67,DINO_800epoch_l2knn_only_req_test_idx_1280
690,0.68,DINO_800epoch_l2knn_only_req_test_idx_1280
720,0.69,DINO_800epoch_l2knn_only_req_test_idx_1280
770,0.7,DINO_800epoch_l2knn_only_req_test_idx_1280
800,0.71,DINO_800epoch_l2knn_only_req_test_idx_1280
810,0.72,DINO_800epoch_l2knn_only_req_test_idx_1280
1020,0.73,DINO_800epoch_l2knn_only_req_test_idx_1280
1070,0.74,DINO_800epoch_l2knn_only_req_test_idx_1280
1080,0.75,DINO_800epoch_l2knn_only_req_test_idx_1280
1090,0.76,DINO_800epoch_l2knn_only_req_test_idx_1280
1230,0.77,DINO_800epoch_l2knn_only_req_test_idx_1280
1280,0.78,DINO_800epoch_l2knn_only_req_test_idx_1280


==> data/brittleness_flip/L2-MoCo.csv <==
x,y,method
10,0.14,Moco_800epoch_l2knn_only_req_test_idx_1280
20,0.25,Moco_800epoch_l2knn_only_req_test_idx_1280
30,0.4,Moco_800epoch_l2knn_only_req_test_idx_1280
40,0.51,Moco_800epoch_l2knn_only_req_test_idx_1280
50,0.6,Moco_800epoch_l2knn_only_req_test_idx_1280
60,0.67,Moco_800epoch_l2knn_only_req_test_idx_1280
70,0.75,Moco_800epoch_l2knn_only_req_test_idx_1280
80,0.78,Moco_800epoch_l2knn_only_req_test_idx_1280
90,0.85,Moco_800epoch_l2knn_only_req_test_idx_1280
100,0.87,Moco_800epoch_l2knn_only_req_test_idx_1280
110,0.9,Moco_800epoch_l2knn_only_req_test_idx_1280
120,0.92,Moco_800epoch_l2knn_only_req_test_idx_1280
130,0.96,Moco_800epoch_l2knn_only_req_test_idx_1280
150,0.97,Moco_800epoch_l2knn_only_req_test_idx_1280
160,0.98,Moco_800epoch_l2knn_only_req_test_idx_1280
200,0.99,Moco_800epoch_l2knn_only_req_test_idx_1280
240,1.0,Moco_800epoch_l2knn_only_req_test_idx_1280


==> data/brittleness_flip/L2-ResNet9.csv <==
x,y,method
10,0.07,resnet9_features_l2knn_only_req_test_idx_1280
20,0.11,resnet9_features_l2knn_only_req_test_idx_1280
30,0.12,resnet9_features_l2knn_only_req_test_idx_1280
40,0.15,resnet9_features_l2knn_only_req_test_idx_1280
50,0.21,resnet9_features_l2knn_only_req_test_idx_1280
60,0.24,resnet9_features_l2knn_only_req_test_idx_1280
70,0.27,resnet9_features_l2knn_only_req_test_idx_1280
80,0.31,resnet9_features_l2knn_only_req_test_idx_1280
90,0.33,resnet9_features_l2knn_only_req_test_idx_1280
100,0.36,resnet9_features_l2knn_only_req_test_idx_1280
110,0.39,resnet9_features_l2knn_only_req_test_idx_1280
120,0.42,resnet9_features_l2knn_only_req_test_idx_1280
130,0.44,resnet9_features_l2knn_only_req_test_idx_1280
140,0.46,resnet9_features_l2knn_only_req_test_idx_1280
150,0.49,resnet9_features_l2knn_only_req_test_idx_1280
160,0.53,resnet9_features_l2knn_only_req_test_idx_1280
170,0.57,resnet9_features_l2knn_only_req_test_idx_1280
180,0.62,resnet9_features_l2knn_only_req_test_idx_1280
190,0.64,resnet9_features_l2knn_only_req_test_idx_1280
200,0.67,resnet9_features_l2knn_only_req_test_idx_1280
210,0.68,resnet9_features_l2knn_only_req_test_idx_1280
240,0.69,resnet9_features_l2knn_only_req_test_idx_1280
260,0.71,resnet9_features_l2knn_only_req_test_idx_1280
270,0.72,resnet9_features_l2knn_only_req_test_idx_1280
280,0.74,resnet9_features_l2knn_only_req_test_idx_1280
310,0.75,resnet9_features_l2knn_only_req_test_idx_1280
320,0.77,resnet9_features_l2knn_only_req_test_idx_1280
330,0.8,resnet9_features_l2knn_only_req_test_idx_1280
370,0.83,resnet9_features_l2knn_only_req_test_idx_1280
390,0.84,resnet9_features_l2knn_only_req_test_idx_1280
410,0.85,resnet9_features_l2knn_only_req_test_idx_1280
430,0.86,resnet9_features_l2knn_only_req_test_idx_1280
460,0.87,resnet9_features_l2knn_only_req_test_idx_1280
490,0.88,resnet9_features_l2knn_only_req_test_idx_1280
510,0.89,resnet9_features_l2knn_only_req_test_idx_1280
610,0.9,resnet9_features_l2knn_only_req_test_idx_1280
680,0.91,resnet9_features_l2knn_only_req_test_idx_1280
690,0.92,resnet9_features_l2knn_only_req_test_idx_1280
730,0.95,resnet9_features_l2knn_only_req_test_idx_1280
740,0.96,resnet9_features_l2knn_only_req_test_idx_1280
790,0.97,resnet9_features_l2knn_only_req_test_idx_1280
820,0.98,resnet9_features_l2knn_only_req_test_idx_1280
840,0.99,resnet9_features_l2knn_only_req_test_idx_1280
1000,1.0,resnet9_features_l2knn_only_req_test_idx_1280


==> data/brittleness_flip/L2-SimCLR.csv <==
x,y,method
10,0.05,SimCLR_800epoch_l2knn_only_req_test_idx_1280
20,0.12,SimCLR_800epoch_l2knn_only_req_test_idx_1280
30,0.2,SimCLR_800epoch_l2knn_only_req_test_idx_1280
40,0.3,SimCLR_800epoch_l2knn_only_req_test_idx_1280
50,0.36,SimCLR_800epoch_l2knn_only_req_test_idx_1280
60,0.38,SimCLR_800epoch_l2knn_only_req_test_idx_1280
70,0.43,SimCLR_800epoch_l2knn_only_req_test_idx_1280
80,0.44,SimCLR_800epoch_l2knn_only_req_test_idx_1280
90,0.48,SimCLR_800epoch_l2knn_only_req_test_idx_1280
100,0.53,SimCLR_800epoch_l2knn_only_req_test_idx_1280
110,0.58,SimCLR_800epoch_l2knn_only_req_test_idx_1280
120,0.63,SimCLR_800epoch_l2knn_only_req_test_idx_1280
130,0.64,SimCLR_800epoch_l2knn_only_req_test_idx_1280
140,0.66,SimCLR_800epoch_l2knn_only_req_test_idx_1280
150,0.67,SimCLR_800epoch_l2knn_only_req_test_idx_1280
160,0.71,SimCLR_800epoch_l2knn_only_req_test_idx_1280
170,0.72,SimCLR_800epoch_l2knn_only_req_test_idx_1280
180,0.75,SimCLR_800epoch_l2knn_only_req_test_idx_1280
190,0.78,SimCLR_800epoch_l2knn_only_req_test_idx_1280
210,0.79,SimCLR_800epoch_l2knn_only_req_test_idx_1280
220,0.81,SimCLR_800epoch_l2knn_only_req_test_idx_1280
230,0.82,SimCLR_800epoch_l2knn_only_req_test_idx_1280
260,0.83,SimCLR_800epoch_l2knn_only_req_test_idx_1280
270,0.87,SimCLR_800epoch_l2knn_only_req_test_idx_1280
280,0.88,SimCLR_800epoch_l2knn_only_req_test_idx_1280
310,0.89,SimCLR_800epoch_l2knn_only_req_test_idx_1280
350,0.9,SimCLR_800epoch_l2knn_only_req_test_idx_1280
370,0.92,SimCLR_800epoch_l2knn_only_req_test_idx_1280
380,0.93,SimCLR_800epoch_l2knn_only_req_test_idx_1280
400,0.94,SimCLR_800epoch_l2knn_only_req_test_idx_1280
410,0.95,SimCLR_800epoch_l2knn_only_req_test_idx_1280
460,0.96,SimCLR_800epoch_l2knn_only_req_test_idx_1280
490,0.98,SimCLR_800epoch_l2knn_only_req_test_idx_1280
1000,0.99,SimCLR_800epoch_l2knn_only_req_test_idx_1280


==> data/brittleness_flip/MOCOESVM.csv <==
x,y,method
10,0.09,Moco_800epoch_esvm_c01_only_req_test_idx
20,0.27,Moco_800epoch_esvm_c01_only_req_test_idx
30,0.47,Moco_800epoch_esvm_c01_only_req_test_idx
40,0.58,Moco_800epoch_esvm_c01_only_req_test_idx
50,0.67,Moco_800epoch_esvm_c01_only_req_test_idx
60,0.77,Moco_800epoch_esvm_c01_only_req_test_idx
70,0.82,Moco_800epoch_esvm_c01_only_req_test_idx
80,0.86,Moco_800epoch_esvm_c01_only_req_test_idx
90,0.9,Moco_800epoch_esvm_c01_only_req_test_idx
100,0.91,Moco_800epoch_esvm_c01_only_req_test_idx
110,0.94,Moco_800epoch_esvm_c01_only_req_test_idx
120,0.96,Moco_800epoch_esvm_c01_only_req_test_idx
140,0.97,Moco_800epoch_esvm_c01_only_req_test_idx
150,0.98,Moco_800epoch_esvm_c01_only_req_test_idx
180,0.99,Moco_800epoch_esvm_c01_only_req_test_idx
190,1.0,Moco_800epoch_esvm_c01_only_req_test_idx
1280,1.0,Moco_800epoch_esvm_c01_only_req_test_idx


==> data/brittleness_flip/dmodel-10kmodels.csv <==
x,y,method
10,0.14,dmodel_10kmodels
20,0.26,dmodel_10kmodels
30,0.33,dmodel_10kmodels
40,0.37,dmodel_10kmodels
50,0.38,dmodel_10kmodels
60,0.42,dmodel_10kmodels
70,0.44,dmodel_10kmodels
80,0.45,dmodel_10kmodels
90,0.46,dmodel_10kmodels
100,0.49,dmodel_10kmodels
110,0.5,dmodel_10kmodels
120,0.55,dmodel_10kmodels
130,0.56,dmodel_10kmodels
140,0.57,dmodel_10kmodels
170,0.58,dmodel_10kmodels
210,0.59,dmodel_10kmodels
220,0.6,dmodel_10kmodels
230,0.61,dmodel_10kmodels
240,0.62,dmodel_10kmodels
250,0.63,dmodel_10kmodels
270,0.64,dmodel_10kmodels
290,0.65,dmodel_10kmodels
320,0.66,dmodel_10kmodels
340,0.67,dmodel_10kmodels
390,0.68,dmodel_10kmodels
410,0.69,dmodel_10kmodels
470,0.7,dmodel_10kmodels
520,0.72,dmodel_10kmodels
530,0.73,dmodel_10kmodels
560,0.75,dmodel_10kmodels
590,0.76,dmodel_10kmodels
610,0.77,dmodel_10kmodels
670,0.78,dmodel_10kmodels
700,0.81,dmodel_10kmodels
730,0.82,dmodel_10kmodels
820,0.83,dmodel_10kmodels
830,0.84,dmodel_10kmodels
950,0.85,dmodel_10kmodels
1120,0.86,dmodel_10kmodels
1280,0.87,dmodel_10kmodels


==> data/brittleness_flip/dmodel-50kmodels.csv <==
x,y,method
10,0.21,dmodel_50kmodels
20,0.37,dmodel_50kmodels
30,0.45,dmodel_50kmodels
40,0.62,dmodel_50kmodels
50,0.64,dmodel_50kmodels
60,0.66,dmodel_50kmodels
70,0.72,dmodel_50kmodels
80,0.78,dmodel_50kmodels
90,0.81,dmodel_50kmodels
110,0.85,dmodel_50kmodels
120,0.86,dmodel_50kmodels
130,0.87,dmodel_50kmodels
160,0.89,dmodel_50kmodels
230,0.9,dmodel_50kmodels
310,0.91,dmodel_50kmodels
410,0.92,dmodel_50kmodels
560,0.93,dmodel_50kmodels
660,0.94,dmodel_50kmodels
710,0.95,dmodel_50kmodels
1140,0.96,dmodel_50kmodels
1210,0.97,dmodel_50kmodels
1280,0.98,dmodel_50kmodels


==> data/brittleness_flip/dmodel.csv <==
x,y,method
10,0.21,dmodel
20,0.34,dmodel
30,0.5,dmodel
40,0.66,dmodel
50,0.71,dmodel
60,0.76,dmodel
70,0.83,dmodel
80,0.88,dmodel
90,0.93,dmodel
110,0.95,dmodel
140,0.96,dmodel
150,0.97,dmodel
210,0.98,dmodel
240,0.99,dmodel
270,1.0,dmodel
1280,1.0,dmodel


==> data/brittleness_flip/traker100models20480proj.csv <==
x,y,method
10,0.1,traker100models20480proj
20,0.13,traker100models20480proj
30,0.17,traker100models20480proj
40,0.2,traker100models20480proj
50,0.23,traker100models20480proj
60,0.24,traker100models20480proj
70,0.27,traker100models20480proj
80,0.32,traker100models20480proj
90,0.39,traker100models20480proj
100,0.41,traker100models20480proj
110,0.43,traker100models20480proj
150,0.44,traker100models20480proj
160,0.48,traker100models20480proj
170,0.5,traker100models20480proj
180,0.52,traker100models20480proj
190,0.53,traker100models20480proj
200,0.54,traker100models20480proj
210,0.56,traker100models20480proj
230,0.57,traker100models20480proj
250,0.58,traker100models20480proj
260,0.6,traker100models20480proj
270,0.64,traker100models20480proj
280,0.67,traker100models20480proj
290,0.68,traker100models20480proj
300,0.69,traker100models20480proj
310,0.7,traker100models20480proj
320,0.71,traker100models20480proj
330,0.72,traker100models20480proj
340,0.73,traker100models20480proj
350,0.75,traker100models20480proj
360,0.76,traker100models20480proj
370,0.77,traker100models20480proj
400,0.78,traker100models20480proj
430,0.79,traker100models20480proj
460,0.8,traker100models20480proj
490,0.81,traker100models20480proj
540,0.82,traker100models20480proj
550,0.83,traker100models20480proj
580,0.84,traker100models20480proj
600,0.85,traker100models20480proj
640,0.87,traker100models20480proj
660,0.88,traker100models20480proj
730,0.89,traker100models20480proj
780,0.9,traker100models20480proj
800,0.91,traker100models20480proj
810,0.92,traker100models20480proj
820,0.93,traker100models20480proj
1140,0.94,traker100models20480proj
1280,0.94,traker100models20480proj


==> data/brittleness_flip/traker10models20480proj.csv <==
x,y,method
10,0.06,traker10models20480proj
20,0.08,traker10models20480proj
30,0.09,traker10models20480proj
40,0.1,traker10models20480proj
50,0.14,traker10models20480proj
60,0.15,traker10models20480proj
70,0.16,traker10models20480proj
80,0.17,traker10models20480proj
90,0.18,traker10models20480proj
110,0.19,traker10models20480proj
160,0.2,traker10models20480proj
180,0.21,traker10models20480proj
220,0.22,traker10models20480proj
230,0.23,traker10models20480proj
250,0.26,traker10models20480proj
260,0.27,traker10models20480proj
270,0.3,traker10models20480proj
290,0.32,traker10models20480proj
300,0.34,traker10models20480proj
320,0.36,traker10models20480proj
330,0.37,traker10models20480proj
340,0.38,traker10models20480proj
350,0.39,traker10models20480proj
370,0.4,traker10models20480proj
380,0.42,traker10models20480proj
400,0.43,traker10models20480proj
410,0.44,traker10models20480proj
420,0.45,traker10models20480proj
440,0.46,traker10models20480proj
490,0.47,traker10models20480proj
550,0.48,traker10models20480proj
620,0.49,traker10models20480proj
630,0.5,traker10models20480proj
640,0.51,traker10models20480proj
700,0.52,traker10models20480proj
710,0.53,traker10models20480proj
760,0.54,traker10models20480proj
780,0.56,traker10models20480proj
790,0.57,traker10models20480proj
840,0.58,traker10models20480proj
880,0.59,traker10models20480proj
950,0.6,traker10models20480proj
980,0.61,traker10models20480proj
1030,0.62,traker10models20480proj
1070,0.64,traker10models20480proj
1100,0.66,traker10models20480proj
1140,0.67,traker10models20480proj
1160,0.68,traker10models20480proj
1200,0.69,traker10models20480proj
1240,0.7,traker10models20480proj
1280,0.7,traker10models20480proj


==> data/brittleness_flip/traker20models20480proj.csv <==
x,y,method
10,0.04,traker20models20480proj
20,0.07,traker20models20480proj
30,0.11,traker20models20480proj
40,0.13,traker20models20480proj
50,0.17,traker20models20480proj
60,0.18,traker20models20480proj
70,0.19,traker20models20480proj
80,0.2,traker20models20480proj
90,0.22,traker20models20480proj
100,0.23,traker20models20480proj
120,0.24,traker20models20480proj
150,0.27,traker20models20480proj
160,0.3,traker20models20480proj
190,0.31,traker20models20480proj
200,0.32,traker20models20480proj
210,0.33,traker20models20480proj
220,0.34,traker20models20480proj
240,0.36,traker20models20480proj
270,0.37,traker20models20480proj
280,0.39,traker20models20480proj
300,0.4,traker20models20480proj
310,0.41,traker20models20480proj
330,0.44,traker20models20480proj
380,0.45,traker20models20480proj
430,0.46,traker20models20480proj
470,0.47,traker20models20480proj
480,0.48,traker20models20480proj
520,0.5,traker20models20480proj
530,0.51,traker20models20480proj
540,0.53,traker20models20480proj
570,0.54,traker20models20480proj
600,0.55,traker20models20480proj
610,0.56,traker20models20480proj
640,0.57,traker20models20480proj
650,0.58,traker20models20480proj
680,0.59,traker20models20480proj
770,0.6,traker20models20480proj
780,0.61,traker20models20480proj
800,0.62,traker20models20480proj
810,0.63,traker20models20480proj
820,0.64,traker20models20480proj
890,0.65,traker20models20480proj
960,0.67,traker20models20480proj
970,0.68,traker20models20480proj
980,0.69,traker20models20480proj
990,0.7,traker20models20480proj
1000,0.71,traker20models20480proj
1030,0.72,traker20models20480proj
1050,0.73,traker20models20480proj
1060,0.75,traker20models20480proj
1070,0.76,traker20models20480proj
1090,0.77,traker20models20480proj
1160,0.78,traker20models20480proj
1170,0.79,traker20models20480proj
1200,0.81,traker20models20480proj
1280,0.81,traker20models20480proj


==> data/brittleness_remove/DreamSim-OpenCLIP.csv <==
x,y,method
10,0.05,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
100,0.07,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
130,0.08,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
190,0.09,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
210,0.1,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
270,0.11,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
290,0.12,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
320,0.13,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
350,0.14,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
470,0.15,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
480,0.16,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
490,0.17,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
620,0.2,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
670,0.22,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
770,0.23,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
800,0.24,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
810,0.25,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
830,0.26,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
880,0.27,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
920,0.29,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
950,0.3,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
960,0.32,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
1070,0.33,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
1140,0.34,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
1220,0.35,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280
1240,0.36,open_clip_vitb32_dreamsim-cos_only_req_test_idx_1280


==> data/brittleness_remove/ESVM-BYOL.csv <==
x,y,method
10,0.04,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
50,0.05,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
70,0.06,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
80,0.07,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
130,0.08,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
220,0.09,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
270,0.1,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
330,0.11,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
340,0.12,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
350,0.13,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
370,0.15,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
390,0.16,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
410,0.17,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
480,0.19,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
490,0.21,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
500,0.22,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
550,0.23,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
650,0.25,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
670,0.26,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
800,0.27,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
830,0.28,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
840,0.29,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
850,0.31,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
860,0.32,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
870,0.34,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
890,0.35,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
920,0.36,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
930,0.37,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
960,0.38,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
970,0.4,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
1070,0.41,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
1110,0.42,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
1170,0.43,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
1190,0.45,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
1200,0.47,BYOL_800epoch_esvm_c01_only_req_test_idx_1280
1280,0.48,BYOL_800epoch_esvm_c01_only_req_test_idx_1280


==> data/brittleness_remove/ESVM-DINO.csv <==
x,y,method
10,0.05,DINO_800epoch_esvm_c01_only_req_test_idx_1280
60,0.06,DINO_800epoch_esvm_c01_only_req_test_idx_1280
280,0.07,DINO_800epoch_esvm_c01_only_req_test_idx_1280
320,0.08,DINO_800epoch_esvm_c01_only_req_test_idx_1280
650,0.09,DINO_800epoch_esvm_c01_only_req_test_idx_1280
700,0.1,DINO_800epoch_esvm_c01_only_req_test_idx_1280
750,0.11,DINO_800epoch_esvm_c01_only_req_test_idx_1280
810,0.12,DINO_800epoch_esvm_c01_only_req_test_idx_1280
1010,0.13,DINO_800epoch_esvm_c01_only_req_test_idx_1280
1110,0.14,DINO_800epoch_esvm_c01_only_req_test_idx_1280
1140,0.15,DINO_800epoch_esvm_c01_only_req_test_idx_1280
1280,0.16,DINO_800epoch_esvm_c01_only_req_test_idx_1280


==> data/brittleness_remove/ESVM-ImageNetDINO-ViT-S16-300epoch.csv <==
x,y,method
10,0.04,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
20,0.07,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
40,0.08,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
60,0.09,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
90,0.11,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
120,0.12,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
150,0.13,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
280,0.14,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
310,0.15,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
320,0.17,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
380,0.18,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
510,0.19,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
570,0.21,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
660,0.22,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
710,0.23,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
810,0.24,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
870,0.25,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
930,0.26,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
940,0.27,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
970,0.28,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
1050,0.29,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
1060,0.3,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
1080,0.31,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
1100,0.32,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
1150,0.33,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
1160,0.34,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
1180,0.36,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
1200,0.37,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
1220,0.38,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280
1280,0.39,dino-vits16-300epoch_esvm_c01_only_req_test_idx_1280


==> data/brittleness_remove/ESVM-ImageNetMoCov3-ViT-B16-300epoch.csv <==
x,y,method
10,0.04,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
20,0.05,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
30,0.07,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
70,0.08,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
100,0.09,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
130,0.1,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
170,0.11,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
230,0.12,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
300,0.13,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
320,0.14,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
330,0.15,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
350,0.16,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
380,0.17,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
470,0.18,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
480,0.19,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
490,0.2,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
510,0.21,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
580,0.22,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
600,0.23,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
650,0.24,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
660,0.25,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
740,0.26,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
750,0.27,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
760,0.28,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
790,0.29,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
810,0.3,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
830,0.31,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
860,0.32,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
930,0.33,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
960,0.35,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
970,0.36,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
1120,0.37,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
1150,0.38,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
1160,0.4,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
1170,0.41,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280
1280,0.42,mocov3-vitb16-300epoch_esvm_c01_only_req_test_idx_1280


==> data/brittleness_remove/ESVM-MoCo-ResNet9.csv <==
x,y,method
10,0.05,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
40,0.06,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
80,0.07,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
100,0.08,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
110,0.09,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
120,0.1,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
190,0.12,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
210,0.13,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
220,0.14,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
280,0.15,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
330,0.17,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
340,0.18,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
350,0.19,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
400,0.2,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
440,0.21,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
480,0.22,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
490,0.23,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
510,0.24,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
600,0.25,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
640,0.28,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
650,0.29,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
660,0.31,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
680,0.33,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
720,0.34,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
780,0.35,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
800,0.37,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
850,0.38,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
890,0.39,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
920,0.4,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
960,0.42,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
980,0.44,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
990,0.45,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
1020,0.46,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
1050,0.48,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
1120,0.5,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
1130,0.51,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
1190,0.52,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
1210,0.53,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280
1280,0.54,Moco_resnet9_800epoch_esvm_c01_only_req_test_idx_1280


==> data/brittleness_remove/ESVM-MoCo.csv <==
x,y,method
10,0.06,Moco_800epoch_esvm_c01_only_req_test_idx_1280
50,0.07,Moco_800epoch_esvm_c01_only_req_test_idx_1280
60,0.09,Moco_800epoch_esvm_c01_only_req_test_idx_1280
160,0.1,Moco_800epoch_esvm_c01_only_req_test_idx_1280
170,0.12,Moco_800epoch_esvm_c01_only_req_test_idx_1280
200,0.13,Moco_800epoch_esvm_c01_only_req_test_idx_1280
250,0.15,Moco_800epoch_esvm_c01_only_req_test_idx_1280
270,0.16,Moco_800epoch_esvm_c01_only_req_test_idx_1280
280,0.17,Moco_800epoch_esvm_c01_only_req_test_idx_1280
300,0.18,Moco_800epoch_esvm_c01_only_req_test_idx_1280
320,0.19,Moco_800epoch_esvm_c01_only_req_test_idx_1280
420,0.2,Moco_800epoch_esvm_c01_only_req_test_idx_1280
430,0.21,Moco_800epoch_esvm_c01_only_req_test_idx_1280
440,0.22,Moco_800epoch_esvm_c01_only_req_test_idx_1280
470,0.23,Moco_800epoch_esvm_c01_only_req_test_idx_1280
510,0.24,Moco_800epoch_esvm_c01_only_req_test_idx_1280
550,0.26,Moco_800epoch_esvm_c01_only_req_test_idx_1280
560,0.27,Moco_800epoch_esvm_c01_only_req_test_idx_1280
570,0.28,Moco_800epoch_esvm_c01_only_req_test_idx_1280
580,0.29,Moco_800epoch_esvm_c01_only_req_test_idx_1280
640,0.32,Moco_800epoch_esvm_c01_only_req_test_idx_1280
650,0.34,Moco_800epoch_esvm_c01_only_req_test_idx_1280
670,0.35,Moco_800epoch_esvm_c01_only_req_test_idx_1280
680,0.36,Moco_800epoch_esvm_c01_only_req_test_idx_1280
770,0.37,Moco_800epoch_esvm_c01_only_req_test_idx_1280
800,0.38,Moco_800epoch_esvm_c01_only_req_test_idx_1280
810,0.42,Moco_800epoch_esvm_c01_only_req_test_idx_1280
930,0.43,Moco_800epoch_esvm_c01_only_req_test_idx_1280
940,0.44,Moco_800epoch_esvm_c01_only_req_test_idx_1280
960,0.45,Moco_800epoch_esvm_c01_only_req_test_idx_1280
1010,0.47,Moco_800epoch_esvm_c01_only_req_test_idx_1280
1040,0.48,Moco_800epoch_esvm_c01_only_req_test_idx_1280
1110,0.49,Moco_800epoch_esvm_c01_only_req_test_idx_1280
1120,0.5,Moco_800epoch_esvm_c01_only_req_test_idx_1280
1130,0.51,Moco_800epoch_esvm_c01_only_req_test_idx_1280
1150,0.53,Moco_800epoch_esvm_c01_only_req_test_idx_1280
1200,0.54,Moco_800epoch_esvm_c01_only_req_test_idx_1280
1220,0.55,Moco_800epoch_esvm_c01_only_req_test_idx_1280


==> data/brittleness_remove/ESVM-ResNet9.csv <==
x,y,method
10,0.03,resnet9_features_esvm_c01_only_req_test_idx_1280
20,0.05,resnet9_features_esvm_c01_only_req_test_idx_1280
70,0.06,resnet9_features_esvm_c01_only_req_test_idx_1280
230,0.07,resnet9_features_esvm_c01_only_req_test_idx_1280
240,0.08,resnet9_features_esvm_c01_only_req_test_idx_1280
260,0.09,resnet9_features_esvm_c01_only_req_test_idx_1280
330,0.1,resnet9_features_esvm_c01_only_req_test_idx_1280
510,0.11,resnet9_features_esvm_c01_only_req_test_idx_1280
550,0.12,resnet9_features_esvm_c01_only_req_test_idx_1280
640,0.14,resnet9_features_esvm_c01_only_req_test_idx_1280
660,0.15,resnet9_features_esvm_c01_only_req_test_idx_1280
730,0.16,resnet9_features_esvm_c01_only_req_test_idx_1280
760,0.17,resnet9_features_esvm_c01_only_req_test_idx_1280
800,0.18,resnet9_features_esvm_c01_only_req_test_idx_1280
810,0.19,resnet9_features_esvm_c01_only_req_test_idx_1280
850,0.2,resnet9_features_esvm_c01_only_req_test_idx_1280
880,0.21,resnet9_features_esvm_c01_only_req_test_idx_1280
900,0.22,resnet9_features_esvm_c01_only_req_test_idx_1280
1030,0.23,resnet9_features_esvm_c01_only_req_test_idx_1280
1120,0.24,resnet9_features_esvm_c01_only_req_test_idx_1280


==> data/brittleness_remove/ESVM-SimCLR.csv <==
x,y,method
10,0.05,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
30,0.06,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
60,0.07,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
160,0.08,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
180,0.09,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
230,0.11,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
270,0.12,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
300,0.13,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
320,0.15,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
360,0.16,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
410,0.17,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
420,0.18,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
480,0.2,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
530,0.21,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
540,0.22,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
580,0.23,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
640,0.24,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
690,0.25,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
740,0.27,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
760,0.28,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
780,0.29,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
800,0.3,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
820,0.31,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
850,0.32,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
890,0.33,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
910,0.34,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
940,0.36,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
960,0.37,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
970,0.38,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
1010,0.39,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
1120,0.4,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
1140,0.42,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
1210,0.43,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
1220,0.44,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280
1270,0.45,SimCLR_800epoch_esvm_c01_only_req_test_idx_1280


==> data/brittleness_remove/Grad-Cos-ResNet9-NoFilter.csv <==
x,y,method
10,0.04,resnet9_images_grad-cos_only_req_test_idx_1280
20,0.05,resnet9_images_grad-cos_only_req_test_idx_1280
30,0.07,resnet9_images_grad-cos_only_req_test_idx_1280
40,0.08,resnet9_images_grad-cos_only_req_test_idx_1280
60,0.09,resnet9_images_grad-cos_only_req_test_idx_1280
90,0.1,resnet9_images_grad-cos_only_req_test_idx_1280
110,0.11,resnet9_images_grad-cos_only_req_test_idx_1280
140,0.13,resnet9_images_grad-cos_only_req_test_idx_1280
200,0.14,resnet9_images_grad-cos_only_req_test_idx_1280
290,0.15,resnet9_images_grad-cos_only_req_test_idx_1280
380,0.17,resnet9_images_grad-cos_only_req_test_idx_1280
410,0.18,resnet9_images_grad-cos_only_req_test_idx_1280
460,0.19,resnet9_images_grad-cos_only_req_test_idx_1280
510,0.2,resnet9_images_grad-cos_only_req_test_idx_1280
650,0.21,resnet9_images_grad-cos_only_req_test_idx_1280
670,0.22,resnet9_images_grad-cos_only_req_test_idx_1280
680,0.23,resnet9_images_grad-cos_only_req_test_idx_1280
800,0.24,resnet9_images_grad-cos_only_req_test_idx_1280
880,0.25,resnet9_images_grad-cos_only_req_test_idx_1280
950,0.26,resnet9_images_grad-cos_only_req_test_idx_1280
980,0.27,resnet9_images_grad-cos_only_req_test_idx_1280
1190,0.28,resnet9_images_grad-cos_only_req_test_idx_1280
1200,0.29,resnet9_images_grad-cos_only_req_test_idx_1280
1240,0.3,resnet9_images_grad-cos_only_req_test_idx_1280
1280,0.31,resnet9_images_grad-cos_only_req_test_idx_1280


==> data/brittleness_remove/L2-BYOL.csv <==
x,y,method
10,0.03,BYOL_800epoch_l2knn_only_req_test_idx_1280
30,0.04,BYOL_800epoch_l2knn_only_req_test_idx_1280
40,0.05,BYOL_800epoch_l2knn_only_req_test_idx_1280
60,0.06,BYOL_800epoch_l2knn_only_req_test_idx_1280
80,0.09,BYOL_800epoch_l2knn_only_req_test_idx_1280
190,0.1,BYOL_800epoch_l2knn_only_req_test_idx_1280
220,0.11,BYOL_800epoch_l2knn_only_req_test_idx_1280
320,0.12,BYOL_800epoch_l2knn_only_req_test_idx_1280
350,0.14,BYOL_800epoch_l2knn_only_req_test_idx_1280
450,0.15,BYOL_800epoch_l2knn_only_req_test_idx_1280
480,0.16,BYOL_800epoch_l2knn_only_req_test_idx_1280
590,0.17,BYOL_800epoch_l2knn_only_req_test_idx_1280
640,0.18,BYOL_800epoch_l2knn_only_req_test_idx_1280
650,0.2,BYOL_800epoch_l2knn_only_req_test_idx_1280
660,0.21,BYOL_800epoch_l2knn_only_req_test_idx_1280
680,0.22,BYOL_800epoch_l2knn_only_req_test_idx_1280
710,0.23,BYOL_800epoch_l2knn_only_req_test_idx_1280
790,0.24,BYOL_800epoch_l2knn_only_req_test_idx_1280
810,0.25,BYOL_800epoch_l2knn_only_req_test_idx_1280
870,0.26,BYOL_800epoch_l2knn_only_req_test_idx_1280
880,0.27,BYOL_800epoch_l2knn_only_req_test_idx_1280
920,0.28,BYOL_800epoch_l2knn_only_req_test_idx_1280
930,0.29,BYOL_800epoch_l2knn_only_req_test_idx_1280
980,0.3,BYOL_800epoch_l2knn_only_req_test_idx_1280
1050,0.31,BYOL_800epoch_l2knn_only_req_test_idx_1280
1140,0.32,BYOL_800epoch_l2knn_only_req_test_idx_1280
1160,0.34,BYOL_800epoch_l2knn_only_req_test_idx_1280
1180,0.35,BYOL_800epoch_l2knn_only_req_test_idx_1280
1200,0.37,BYOL_800epoch_l2knn_only_req_test_idx_1280
1250,0.38,BYOL_800epoch_l2knn_only_req_test_idx_1280
1260,0.39,BYOL_800epoch_l2knn_only_req_test_idx_1280
1280,0.4,BYOL_800epoch_l2knn_only_req_test_idx_1280


==> data/brittleness_remove/L2-DINO.csv <==
x,y,method
10,0.03,DINO_800epoch_l2knn_only_req_test_idx_1280
90,0.04,DINO_800epoch_l2knn_only_req_test_idx_1280
110,0.05,DINO_800epoch_l2knn_only_req_test_idx_1280
170,0.06,DINO_800epoch_l2knn_only_req_test_idx_1280
550,0.07,DINO_800epoch_l2knn_only_req_test_idx_1280
670,0.08,DINO_800epoch_l2knn_only_req_test_idx_1280
760,0.09,DINO_800epoch_l2knn_only_req_test_idx_1280
970,0.1,DINO_800epoch_l2knn_only_req_test_idx_1280
1120,0.11,DINO_800epoch_l2knn_only_req_test_idx_1280


==> data/brittleness_remove/L2-MoCo-ResNet9.csv <==
x,y,method
10,0.04,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
20,0.06,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
30,0.08,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
110,0.09,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
190,0.1,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
200,0.12,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
240,0.13,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
260,0.14,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
320,0.15,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
330,0.16,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
340,0.18,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
400,0.2,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
420,0.21,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
450,0.22,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
480,0.23,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
530,0.24,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
620,0.25,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
640,0.26,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
720,0.27,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
820,0.28,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
840,0.32,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
920,0.33,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
930,0.34,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
960,0.35,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
970,0.38,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
1040,0.39,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
1080,0.4,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
1140,0.44,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
1150,0.45,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
1260,0.46,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280
1280,0.48,Moco_resnet9_800epoch_l2knn_only_req_test_idx_1280


==> data/brittleness_remove/L2-MoCo.csv <==
x,y,method
10,0.04,Moco_800epoch_l2knn_only_req_test_idx_1280
30,0.05,Moco_800epoch_l2knn_only_req_test_idx_1280
40,0.07,Moco_800epoch_l2knn_only_req_test_idx_1280
100,0.09,Moco_800epoch_l2knn_only_req_test_idx_1280
120,0.1,Moco_800epoch_l2knn_only_req_test_idx_1280
150,0.11,Moco_800epoch_l2knn_only_req_test_idx_1280
200,0.13,Moco_800epoch_l2knn_only_req_test_idx_1280
250,0.15,Moco_800epoch_l2knn_only_req_test_idx_1280
260,0.16,Moco_800epoch_l2knn_only_req_test_idx_1280
330,0.17,Moco_800epoch_l2knn_only_req_test_idx_1280
400,0.18,Moco_800epoch_l2knn_only_req_test_idx_1280
420,0.19,Moco_800epoch_l2knn_only_req_test_idx_1280
450,0.2,Moco_800epoch_l2knn_only_req_test_idx_1280
490,0.21,Moco_800epoch_l2knn_only_req_test_idx_1280
500,0.22,Moco_800epoch_l2knn_only_req_test_idx_1280
530,0.23,Moco_800epoch_l2knn_only_req_test_idx_1280
540,0.24,Moco_800epoch_l2knn_only_req_test_idx_1280
590,0.26,Moco_800epoch_l2knn_only_req_test_idx_1280
600,0.27,Moco_800epoch_l2knn_only_req_test_idx_1280
610,0.28,Moco_800epoch_l2knn_only_req_test_idx_1280
640,0.3,Moco_800epoch_l2knn_only_req_test_idx_1280
660,0.31,Moco_800epoch_l2knn_only_req_test_idx_1280
690,0.33,Moco_800epoch_l2knn_only_req_test_idx_1280
770,0.34,Moco_800epoch_l2knn_only_req_test_idx_1280
810,0.36,Moco_800epoch_l2knn_only_req_test_idx_1280
820,0.37,Moco_800epoch_l2knn_only_req_test_idx_1280
830,0.38,Moco_800epoch_l2knn_only_req_test_idx_1280
880,0.39,Moco_800epoch_l2knn_only_req_test_idx_1280
890,0.4,Moco_800epoch_l2knn_only_req_test_idx_1280
940,0.41,Moco_800epoch_l2knn_only_req_test_idx_1280
960,0.42,Moco_800epoch_l2knn_only_req_test_idx_1280
1040,0.43,Moco_800epoch_l2knn_only_req_test_idx_1280
1120,0.44,Moco_800epoch_l2knn_only_req_test_idx_1280
1130,0.46,Moco_800epoch_l2knn_only_req_test_idx_1280
1280,0.47,Moco_800epoch_l2knn_only_req_test_idx_1280


==> data/brittleness_remove/L2-ResNet9-all.csv <==
x,y,method
10,0.02,Supervised
30,0.03,Supervised
40,0.04,Supervised
160,0.05,Supervised
170,0.06,Supervised
700,0.07,Supervised
880,0.08,Supervised
1100,0.09,Supervised
1280,0.09,Supervised


==> data/brittleness_remove/L2-ResNet9.csv <==
x,y,method
10,0.04,resnet9_features_l2knn_only_req_test_idx_1280
20,0.05,resnet9_features_l2knn_only_req_test_idx_1280
100,0.06,resnet9_features_l2knn_only_req_test_idx_1280
120,0.07,resnet9_features_l2knn_only_req_test_idx_1280
290,0.08,resnet9_features_l2knn_only_req_test_idx_1280
330,0.09,resnet9_features_l2knn_only_req_test_idx_1280
360,0.1,resnet9_features_l2knn_only_req_test_idx_1280
380,0.11,resnet9_features_l2knn_only_req_test_idx_1280
600,0.12,resnet9_features_l2knn_only_req_test_idx_1280
620,0.13,resnet9_features_l2knn_only_req_test_idx_1280
640,0.14,resnet9_features_l2knn_only_req_test_idx_1280
760,0.15,resnet9_features_l2knn_only_req_test_idx_1280
800,0.16,resnet9_features_l2knn_only_req_test_idx_1280
850,0.17,resnet9_features_l2knn_only_req_test_idx_1280
870,0.18,resnet9_features_l2knn_only_req_test_idx_1280
970,0.19,resnet9_features_l2knn_only_req_test_idx_1280
1070,0.2,resnet9_features_l2knn_only_req_test_idx_1280
1200,0.21,resnet9_features_l2knn_only_req_test_idx_1280


==> data/brittleness_remove/L2-SimCLR.csv <==
x,y,method
10,0.04,SimCLR_800epoch_l2knn_only_req_test_idx_1280
20,0.05,SimCLR_800epoch_l2knn_only_req_test_idx_1280
30,0.06,SimCLR_800epoch_l2knn_only_req_test_idx_1280
80,0.07,SimCLR_800epoch_l2knn_only_req_test_idx_1280
120,0.08,SimCLR_800epoch_l2knn_only_req_test_idx_1280
130,0.09,SimCLR_800epoch_l2knn_only_req_test_idx_1280
220,0.11,SimCLR_800epoch_l2knn_only_req_test_idx_1280
320,0.12,SimCLR_800epoch_l2knn_only_req_test_idx_1280
330,0.13,SimCLR_800epoch_l2knn_only_req_test_idx_1280
430,0.14,SimCLR_800epoch_l2knn_only_req_test_idx_1280
440,0.15,SimCLR_800epoch_l2knn_only_req_test_idx_1280
470,0.16,SimCLR_800epoch_l2knn_only_req_test_idx_1280
490,0.17,SimCLR_800epoch_l2knn_only_req_test_idx_1280
560,0.18,SimCLR_800epoch_l2knn_only_req_test_idx_1280
700,0.2,SimCLR_800epoch_l2knn_only_req_test_idx_1280
720,0.21,SimCLR_800epoch_l2knn_only_req_test_idx_1280
740,0.22,SimCLR_800epoch_l2knn_only_req_test_idx_1280
920,0.24,SimCLR_800epoch_l2knn_only_req_test_idx_1280
950,0.25,SimCLR_800epoch_l2knn_only_req_test_idx_1280
970,0.26,SimCLR_800epoch_l2knn_only_req_test_idx_1280
990,0.27,SimCLR_800epoch_l2knn_only_req_test_idx_1280
1020,0.28,SimCLR_800epoch_l2knn_only_req_test_idx_1280
1050,0.29,SimCLR_800epoch_l2knn_only_req_test_idx_1280
1080,0.3,SimCLR_800epoch_l2knn_only_req_test_idx_1280
1140,0.31,SimCLR_800epoch_l2knn_only_req_test_idx_1280
1190,0.33,SimCLR_800epoch_l2knn_only_req_test_idx_1280
1210,0.34,SimCLR_800epoch_l2knn_only_req_test_idx_1280
1220,0.35,SimCLR_800epoch_l2knn_only_req_test_idx_1280
1260,0.36,SimCLR_800epoch_l2knn_only_req_test_idx_1280
1280,0.39,SimCLR_800epoch_l2knn_only_req_test_idx_1280


==> data/brittleness_remove/MOCOESVM.csv <==
x,y,method
10,0.05,MOCO ESVM
40,0.08,MOCO ESVM
80,0.09,MOCO ESVM
110,0.1,MOCO ESVM
130,0.12,MOCO ESVM
140,0.13,MOCO ESVM
160,0.14,MOCO ESVM
220,0.15,MOCO ESVM
230,0.16,MOCO ESVM
250,0.17,MOCO ESVM
260,0.18,MOCO ESVM
320,0.19,MOCO ESVM
330,0.2,MOCO ESVM
420,0.21,MOCO ESVM
470,0.22,MOCO ESVM
480,0.23,MOCO ESVM
500,0.25,MOCO ESVM
540,0.27,MOCO ESVM
560,0.28,MOCO ESVM
610,0.29,MOCO ESVM
640,0.3,MOCO ESVM
650,0.31,MOCO ESVM
660,0.32,MOCO ESVM
670,0.33,MOCO ESVM
680,0.35,MOCO ESVM
690,0.36,MOCO ESVM
740,0.37,MOCO ESVM
760,0.38,MOCO ESVM
770,0.39,MOCO ESVM
880,0.4,MOCO ESVM
950,0.41,MOCO ESVM
960,0.42,MOCO ESVM
970,0.44,MOCO ESVM
1000,0.45,MOCO ESVM
1010,0.47,MOCO ESVM
1040,0.48,MOCO ESVM
1060,0.49,MOCO ESVM
1080,0.5,MOCO ESVM
1110,0.51,MOCO ESVM
1120,0.52,MOCO ESVM
1200,0.53,MOCO ESVM
1210,0.54,MOCO ESVM
1250,0.55,MOCO ESVM
1260,0.56,MOCO ESVM
1270,0.57,MOCO ESVM


==> data/brittleness_remove/dmodel-10kmodels.csv <==
x,y,method
10,0.05,dmodel_10kmodels
20,0.07,dmodel_10kmodels
40,0.1,dmodel_10kmodels
90,0.12,dmodel_10kmodels
130,0.13,dmodel_10kmodels
170,0.15,dmodel_10kmodels
180,0.16,dmodel_10kmodels
200,0.17,dmodel_10kmodels
260,0.18,dmodel_10kmodels
300,0.19,dmodel_10kmodels
310,0.2,dmodel_10kmodels
320,0.21,dmodel_10kmodels
330,0.22,dmodel_10kmodels
410,0.23,dmodel_10kmodels
520,0.24,dmodel_10kmodels
640,0.25,dmodel_10kmodels
670,0.27,dmodel_10kmodels
780,0.28,dmodel_10kmodels
1170,0.29,dmodel_10kmodels
1210,0.3,dmodel_10kmodels
1270,0.31,dmodel_10kmodels
1280,0.31,dmodel_10kmodels


==> data/brittleness_remove/dmodel-50kmodels.csv <==
x,y,method
10,0.09,dmodel_50kmodels
20,0.11,dmodel_50kmodels
30,0.12,dmodel_50kmodels
40,0.15,dmodel_50kmodels
50,0.18,dmodel_50kmodels
60,0.22,dmodel_50kmodels
70,0.23,dmodel_50kmodels
90,0.24,dmodel_50kmodels
100,0.25,dmodel_50kmodels
120,0.26,dmodel_50kmodels
210,0.27,dmodel_50kmodels
230,0.28,dmodel_50kmodels
240,0.29,dmodel_50kmodels
280,0.3,dmodel_50kmodels
300,0.31,dmodel_50kmodels
320,0.32,dmodel_50kmodels
420,0.33,dmodel_50kmodels
460,0.34,dmodel_50kmodels
480,0.35,dmodel_50kmodels
490,0.36,dmodel_50kmodels
540,0.37,dmodel_50kmodels
590,0.38,dmodel_50kmodels
620,0.4,dmodel_50kmodels
750,0.41,dmodel_50kmodels
760,0.42,dmodel_50kmodels
810,0.43,dmodel_50kmodels
830,0.45,dmodel_50kmodels
880,0.46,dmodel_50kmodels
970,0.47,dmodel_50kmodels
980,0.48,dmodel_50kmodels
1100,0.49,dmodel_50kmodels
1130,0.5,dmodel_50kmodels
1280,0.51,dmodel_50kmodels


==> data/brittleness_remove/dmodel.csv <==
x,y,method
10,0.07,dmodel
20,0.09,dmodel
30,0.14,dmodel
40,0.15,dmodel
50,0.17,dmodel
60,0.19,dmodel
70,0.23,dmodel
80,0.25,dmodel
100,0.27,dmodel
110,0.3,dmodel
120,0.31,dmodel
130,0.32,dmodel
140,0.34,dmodel
150,0.36,dmodel
160,0.39,dmodel
170,0.41,dmodel
180,0.42,dmodel
190,0.46,dmodel
220,0.48,dmodel
230,0.5,dmodel
240,0.54,dmodel
250,0.55,dmodel
280,0.57,dmodel
320,0.6,dmodel
350,0.61,dmodel
360,0.62,dmodel
370,0.63,dmodel
380,0.65,dmodel
390,0.66,dmodel
400,0.68,dmodel
410,0.69,dmodel
420,0.71,dmodel
430,0.73,dmodel
470,0.74,dmodel
510,0.75,dmodel
570,0.76,dmodel
580,0.77,dmodel
620,0.78,dmodel
640,0.79,dmodel
650,0.8,dmodel
690,0.81,dmodel
720,0.82,dmodel
730,0.83,dmodel
810,0.84,dmodel
830,0.85,dmodel
870,0.86,dmodel
920,0.87,dmodel
990,0.88,dmodel
1000,0.89,dmodel
1010,0.9,dmodel
1200,0.91,dmodel
1280,0.92,dmodel


==> data/brittleness_remove/traker100models20480proj.csv <==
x,y,method
10,0.05,traker100models20480proj
20,0.06,traker100models20480proj
40,0.09,traker100models20480proj
50,0.1,traker100models20480proj
70,0.12,traker100models20480proj
80,0.13,traker100models20480proj
110,0.14,traker100models20480proj
120,0.16,traker100models20480proj
160,0.17,traker100models20480proj
170,0.18,traker100models20480proj
190,0.2,traker100models20480proj
200,0.21,traker100models20480proj
210,0.22,traker100models20480proj
240,0.23,traker100models20480proj
260,0.24,traker100models20480proj
290,0.26,traker100models20480proj
310,0.27,traker100models20480proj
370,0.28,traker100models20480proj
380,0.29,traker100models20480proj
470,0.3,traker100models20480proj
490,0.32,traker100models20480proj
500,0.33,traker100models20480proj
560,0.34,traker100models20480proj
630,0.36,traker100models20480proj
640,0.37,traker100models20480proj
650,0.39,traker100models20480proj
740,0.4,traker100models20480proj
750,0.41,traker100models20480proj
790,0.42,traker100models20480proj
830,0.43,traker100models20480proj
900,0.44,traker100models20480proj
950,0.46,traker100models20480proj
960,0.47,traker100models20480proj
970,0.48,traker100models20480proj
1020,0.49,traker100models20480proj
1100,0.51,traker100models20480proj
1120,0.52,traker100models20480proj
1150,0.53,traker100models20480proj
1280,0.53,traker100models20480proj


==> data/brittleness_remove/traker10models20480proj.csv <==
x,y,method
10,0.04,traker10models20480proj
20,0.05,traker10models20480proj
30,0.07,traker10models20480proj
110,0.08,traker10models20480proj
120,0.09,traker10models20480proj
130,0.1,traker10models20480proj
180,0.12,traker10models20480proj
190,0.13,traker10models20480proj
260,0.14,traker10models20480proj
340,0.15,traker10models20480proj
400,0.16,traker10models20480proj
580,0.17,traker10models20480proj
650,0.18,traker10models20480proj
870,0.19,traker10models20480proj
890,0.2,traker10models20480proj
960,0.21,traker10models20480proj
980,0.22,traker10models20480proj
1020,0.23,traker10models20480proj
1130,0.24,traker10models20480proj
1200,0.25,traker10models20480proj
1230,0.26,traker10models20480proj
1280,0.28,traker10models20480proj


==> data/brittleness_remove/traker20models20480proj.csv <==
x,y,method
10,0.04,traker20models20480proj
30,0.06,traker20models20480proj
50,0.07,traker20models20480proj
70,0.08,traker20models20480proj
80,0.1,traker20models20480proj
90,0.11,traker20models20480proj
130,0.12,traker20models20480proj
150,0.13,traker20models20480proj
160,0.14,traker20models20480proj
170,0.15,traker20models20480proj
300,0.16,traker20models20480proj
330,0.18,traker20models20480proj
480,0.19,traker20models20480proj
570,0.2,traker20models20480proj
600,0.21,traker20models20480proj
650,0.22,traker20models20480proj
690,0.23,traker20models20480proj
720,0.24,traker20models20480proj
820,0.25,traker20models20480proj
930,0.26,traker20models20480proj
960,0.27,traker20models20480proj
970,0.28,traker20models20480proj
1020,0.29,traker20models20480proj
1120,0.3,traker20models20480proj
1150,0.31,traker20models20480proj
1200,0.32,traker20models20480proj
1280,0.33,traker20models20480proj


==> data/brittleness_remove_imagenet/moco_esvm.csv <==
x,y,method
15,0.06666666666666667,moco_esvm
23,0.1,moco_esvm
85,0.16666666666666666,moco_esvm
109,0.2,moco_esvm
125,0.26666666666666666,moco_esvm
163,0.3,moco_esvm
202,0.3333333333333333,moco_esvm
210,0.36666666666666664,moco_esvm
250,0.4,moco_esvm
257,0.43333333333333335,moco_esvm
335,0.4666666666666667,moco_esvm
375,0.5,moco_esvm
382,0.5333333333333333,moco_esvm
413,0.5666666666666667,moco_esvm
452,0.6,moco_esvm
500,0.6666666666666666,moco_esvm
507,0.7333333333333333,moco_esvm
632,0.7666666666666667,moco_esvm
640,0.8,moco_esvm
757,0.8333333333333334,moco_esvm
937,0.8666666666666667,moco_esvm
1000,0.9666666666666667,moco_esvm


==> data/brittleness_remove_imagenet/traker_1.csv <==
x,y,method
929,0.03333333333333333,traker_1
992,0.06666666666666667,traker_1
1000,0.06666666666666667,traker_1


==> data/brittleness_remove_imagenet/traker_4.csv <==
x,y,method
468,0.03333333333333333,traker_4
992,0.06666666666666667,traker_4
1000,0.1,traker_4


==> data/brittleness_remove_mobilenetv2/Moco_800epoch_esvm_c01_only_req_test_idx.csv <==
x,y,method
10,0.06,Moco_800epoch_esvm_c01_only_req_test_idx
50,0.07,Moco_800epoch_esvm_c01_only_req_test_idx
60,0.09,Moco_800epoch_esvm_c01_only_req_test_idx
160,0.1,Moco_800epoch_esvm_c01_only_req_test_idx
170,0.12,Moco_800epoch_esvm_c01_only_req_test_idx
200,0.13,Moco_800epoch_esvm_c01_only_req_test_idx
250,0.15,Moco_800epoch_esvm_c01_only_req_test_idx
270,0.16,Moco_800epoch_esvm_c01_only_req_test_idx
280,0.17,Moco_800epoch_esvm_c01_only_req_test_idx
300,0.18,Moco_800epoch_esvm_c01_only_req_test_idx
320,0.19,Moco_800epoch_esvm_c01_only_req_test_idx
420,0.2,Moco_800epoch_esvm_c01_only_req_test_idx
430,0.21,Moco_800epoch_esvm_c01_only_req_test_idx
440,0.22,Moco_800epoch_esvm_c01_only_req_test_idx
470,0.23,Moco_800epoch_esvm_c01_only_req_test_idx
510,0.24,Moco_800epoch_esvm_c01_only_req_test_idx
550,0.26,Moco_800epoch_esvm_c01_only_req_test_idx
560,0.27,Moco_800epoch_esvm_c01_only_req_test_idx
570,0.28,Moco_800epoch_esvm_c01_only_req_test_idx
580,0.29,Moco_800epoch_esvm_c01_only_req_test_idx
640,0.32,Moco_800epoch_esvm_c01_only_req_test_idx
650,0.34,Moco_800epoch_esvm_c01_only_req_test_idx
670,0.35,Moco_800epoch_esvm_c01_only_req_test_idx
680,0.36,Moco_800epoch_esvm_c01_only_req_test_idx
770,0.37,Moco_800epoch_esvm_c01_only_req_test_idx
800,0.38,Moco_800epoch_esvm_c01_only_req_test_idx
810,0.42,Moco_800epoch_esvm_c01_only_req_test_idx
930,0.43,Moco_800epoch_esvm_c01_only_req_test_idx
940,0.44,Moco_800epoch_esvm_c01_only_req_test_idx
960,0.45,Moco_800epoch_esvm_c01_only_req_test_idx
1010,0.47,Moco_800epoch_esvm_c01_only_req_test_idx
1040,0.48,Moco_800epoch_esvm_c01_only_req_test_idx
1110,0.49,Moco_800epoch_esvm_c01_only_req_test_idx
1120,0.5,Moco_800epoch_esvm_c01_only_req_test_idx
1130,0.51,Moco_800epoch_esvm_c01_only_req_test_idx
1150,0.53,Moco_800epoch_esvm_c01_only_req_test_idx
1200,0.54,Moco_800epoch_esvm_c01_only_req_test_idx
1220,0.55,Moco_800epoch_esvm_c01_only_req_test_idx
1280,0.55,Moco_800epoch_esvm_c01_only_req_test_idx


==> data/brittleness_remove_mobilenetv2/dmodel.csv <==
x,y,method
10,0.07,dmodel
20,0.09,dmodel
30,0.14,dmodel
40,0.15,dmodel
50,0.17,dmodel
60,0.19,dmodel
70,0.23,dmodel
80,0.25,dmodel
100,0.27,dmodel
110,0.3,dmodel
120,0.31,dmodel
130,0.32,dmodel
140,0.34,dmodel
150,0.36,dmodel
160,0.39,dmodel
170,0.41,dmodel
180,0.42,dmodel
190,0.46,dmodel
220,0.48,dmodel
230,0.5,dmodel
240,0.54,dmodel
250,0.55,dmodel
280,0.57,dmodel
320,0.6,dmodel
350,0.61,dmodel
360,0.62,dmodel
370,0.63,dmodel
380,0.65,dmodel
390,0.66,dmodel
400,0.68,dmodel
410,0.69,dmodel
420,0.71,dmodel
430,0.73,dmodel
470,0.74,dmodel
510,0.75,dmodel
570,0.76,dmodel
580,0.77,dmodel
620,0.78,dmodel
640,0.79,dmodel
650,0.8,dmodel
690,0.81,dmodel
720,0.82,dmodel
730,0.83,dmodel
810,0.84,dmodel
830,0.85,dmodel
870,0.86,dmodel
920,0.87,dmodel
990,0.88,dmodel
1000,0.89,dmodel
1010,0.9,dmodel
1200,0.91,dmodel
1280,0.92,dmodel


==> data/brittleness_remove_mobilenetv2/dmodel_10kmodels.csv <==
x,y,method
10,0.03,dmodel_10kmodels
20,0.04,dmodel_10kmodels
30,0.05,dmodel_10kmodels
40,0.06,dmodel_10kmodels
130,0.08,dmodel_10kmodels
280,0.09,dmodel_10kmodels
330,0.1,dmodel_10kmodels
380,0.11,dmodel_10kmodels
470,0.12,dmodel_10kmodels
630,0.13,dmodel_10kmodels
650,0.14,dmodel_10kmodels
980,0.15,dmodel_10kmodels
1070,0.16,dmodel_10kmodels
1280,0.16,dmodel_10kmodels


==> data/brittleness_remove_mobilenetv2/dmodel_50kmodels.csv <==
x,y,method
10,0.04,dmodel_50kmodels
20,0.05,dmodel_50kmodels
40,0.07,dmodel_50kmodels
50,0.1,dmodel_50kmodels
80,0.11,dmodel_50kmodels
100,0.12,dmodel_50kmodels
110,0.13,dmodel_50kmodels
120,0.14,dmodel_50kmodels
140,0.15,dmodel_50kmodels
170,0.17,dmodel_50kmodels
190,0.18,dmodel_50kmodels
220,0.2,dmodel_50kmodels
230,0.21,dmodel_50kmodels
250,0.23,dmodel_50kmodels
300,0.24,dmodel_50kmodels
350,0.25,dmodel_50kmodels
480,0.26,dmodel_50kmodels
490,0.27,dmodel_50kmodels
560,0.28,dmodel_50kmodels
730,0.29,dmodel_50kmodels
860,0.3,dmodel_50kmodels
1190,0.31,dmodel_50kmodels
1280,0.31,dmodel_50kmodels


==> data/brittleness_remove_mobilenetv2/traker100models20480proj.csv <==
x,y,method
10,0.03,traker100models20480proj
20,0.04,traker100models20480proj
40,0.05,traker100models20480proj
50,0.06,traker100models20480proj
80,0.08,traker100models20480proj
90,0.09,traker100models20480proj
100,0.1,traker100models20480proj
120,0.11,traker100models20480proj
160,0.12,traker100models20480proj
170,0.14,traker100models20480proj
250,0.15,traker100models20480proj
260,0.16,traker100models20480proj
280,0.17,traker100models20480proj
300,0.19,traker100models20480proj
340,0.2,traker100models20480proj
360,0.21,traker100models20480proj
370,0.22,traker100models20480proj
380,0.23,traker100models20480proj
390,0.24,traker100models20480proj
400,0.25,traker100models20480proj
550,0.26,traker100models20480proj
610,0.27,traker100models20480proj
640,0.28,traker100models20480proj
650,0.29,traker100models20480proj
730,0.3,traker100models20480proj
810,0.31,traker100models20480proj
1020,0.32,traker100models20480proj
1150,0.33,traker100models20480proj
1200,0.35,traker100models20480proj
1250,0.36,traker100models20480proj
1280,0.36,traker100models20480proj


==> data/brittleness_remove_mobilenetv2/traker10models.csv <==
x,y,method
10,0.02,traker10models
20,0.04,traker10models
80,0.05,traker10models
100,0.06,traker10models
160,0.07,traker10models
250,0.08,traker10models
310,0.09,traker10models
330,0.1,traker10models
480,0.11,traker10models
550,0.12,traker10models
570,0.13,traker10models
630,0.14,traker10models
670,0.15,traker10models
760,0.16,traker10models
800,0.17,traker10models
1140,0.18,traker10models
1200,0.19,traker10models
1280,0.19,traker10models


==> data/brittleness_remove_mobilenetv2/traker20models20480proj.csv <==
x,y,method
10,0.02,traker20models20480proj
20,0.04,traker20models20480proj
90,0.05,traker20models20480proj
160,0.07,traker20models20480proj
200,0.08,traker20models20480proj
250,0.09,traker20models20480proj
320,0.1,traker20models20480proj
330,0.11,traker20models20480proj
430,0.12,traker20models20480proj
480,0.13,traker20models20480proj
560,0.14,traker20models20480proj
620,0.15,traker20models20480proj
640,0.16,traker20models20480proj
750,0.17,traker20models20480proj
830,0.18,traker20models20480proj
860,0.19,traker20models20480proj
1010,0.2,traker20models20480proj
1100,0.21,traker20models20480proj
1160,0.22,traker20models20480proj
1280,0.22,traker20models20480proj

